Penalization of non-smooth dynamical systems with noise : ergodicity and asymptotic formulae for threshold crossings probabilities

The purpose of this paper is to prove ergodicity and provide asymptotic formulae for probabilities of threshold crossing related to smooth approximations of three fundamental nonlinear mechanical models: (a) an elasto-plastic oscillator, (b) an oscillator with dry friction, (c) an oscillator constrained by an obstacle (one sided or two sided) and subject to impacts, all three in presence of white or colored noise. Relying on a groundbreaking result on density estimates for degenerate diffusions by Delarue and Menozzi (2010), we identify Lyapunov functions that satisfy appropriate conditions leading to ergodicity (invariant measure and Poisson equation) and a functional central limit theorem. These conditions appear in the very fundamental works of Down, Meyn and Tweedie (1995) and Glynn and Meyn (1996). From an applied mathematics perspective, an important consequence is the access to asymptotic formulae for quantities of interest in engineering and science.

==> FIG-FPn-1D_CMP-FORMULA_DATA_data-nonsmooth-penalized-ex1d_probacross_n100_p1000_MC100k_T20_Nt2k_s1.txt <==
# nbMonteCarlo = 100000 	 nbSteps_pT = 2e+06 	 T = 20 	 dt = 0.01 	 npenal = 100 	 p = 1000 	 b = 0.6
# t probaCross ExplicitFormula
0	0	0.00318302
0.01	0	-2.22045e-16
0.02	0	-2.22045e-16
0.03	0	-2.22045e-16
0.04	0	2.44249e-15
0.05	0	1.48481e-12
0.06	0	1.17773e-10
0.07	0	2.70698e-09
0.08	0	2.86485e-08
0.09	0	1.8061e-07
0.1	0	7.91771e-07
0.11	0	2.66375e-06
0.12	0	7.34515e-06
0.13	0	1.73754e-05
0.14	1e-05	3.64306e-05
0.15	4e-05	6.93422e-05
0.16	7e-05	0.000121995
0.17	0.00011	0.000201132
0.18	0.00022	0.000314105
0.19	0.00033	0.000468602
0.2	0.00048	0.000672387
0.21	0.00074	0.000933064
0.22	0.00104	0.00125788
0.23	0.00132	0.00165356
0.24	0.00167	0.00212623
0.25	0.00217	0.00268128
0.26	0.00282	0.00332339
0.27	0.00333	0.00405646
0.28	0.00411	0.00488367
0.29	0.00501	0.00580745
0.3	0.0059	0.00682958
0.31	0.00675	0.00795118
0.32	0.00782	0.00917278
0.33	0.00899	0.0104944
0.34	0.01031	0.0119156
0.35	0.01169	0.0134354
0.36	0.01318	0.0150526
0.37	0.01465	0.0167657
0.38	0.01652	0.0185726
0.39	0.01816	0.0204714
0.4	0.01997	0.0224598
0.41	0.02169	0.0245352
0.42	0.02353	0.0266952
0.43	0.02563	0.0289369
0.44	0.02768	0.0312577
0.45	0.02984	0.0336548
0.46	0.03204	0.0361253
0.47	0.03425	0.0386664
0.48	0.03679	0.0412751
0.49	0.03966	0.0439487
0.5	0.04219	0.0466844
0.51	0.04458	0.0494793
0.52	0.04733	0.0523308
0.53	0.05002	0.0552361
0.54	0.05262	0.0581927
0.55	0.05559	0.0611978
0.56	0.05845	0.0642491
0.57	0.06134	0.0673441
0.58	0.06441	0.0704804
0.59	0.06719	0.0736558
0.6	0.07022	0.0768679
0.61	0.07325	0.0801146
0.62	0.07639	0.0833938
0.63	0.07974	0.0867035
0.64	0.08324	0.0900418
0.65	0.08656	0.0934067
0.66	0.08989	0.0967964
0.67	0.09304	0.100209
0.68	0.09633	0.103644
0.69	0.09966	0.107098
0.7	0.10318	0.11057
0.71	0.10639	0.114059
0.72	0.10964	0.117563
0.73	0.11267	0.121082
0.74	0.11599	0.124613
0.75	0.11927	0.128155
0.76	0.12262	0.131707
0.77	0.12596	0.135269
0.78	0.12935	0.138838
0.79	0.13266	0.142414
0.8	0.13592	0.145996
0.81	0.13943	0.149583
0.82	0.143	0.153173
0.83	0.14644	0.156767
0.84	0.14964	0.160362
0.85	0.15284	0.163959
0.86	0.15629	0.167556
0.87	0.15993	0.171154
0.88	0.16344	0.17475
0.89	0.16671	0.178345
0.9	0.17	0.181937
0.91	0.17364	0.185527
0.92	0.17727	0.189113
0.93	0.18068	0.192695
0.94	0.18419	0.196273
0.95	0.18757	0.199845
0.96	0.19066	0.203412
0.97	0.19388	0.206973
0.98	0.19738	0.210528
0.99	0.20079	0.214075
1	0.2041	0.217616
1.01	0.20764	0.221149
1.02	0.21093	0.224674
1.03	0.21445	0.22819
1.04	0.21766	0.231698
1.05	0.2211	0.235197
1.06	0.22463	0.238687
1.07	0.22792	0.242167
1.08	0.23165	0.245638
1.09	0.23513	0.249099
1.1	0.23844	0.252549
1.11	0.24227	0.255989
1.12	0.2455	0.259418
1.13	0.24865	0.262836
1.14	0.25187	0.266244
1.15	0.25499	0.26964
1.16	0.2587	0.273025
1.17	0.26189	0.276398
1.18	0.26514	0.27976
1.19	0.26856	0.283109
1.2	0.27178	0.286447
1.21	0.27516	0.289773
1.22	0.27791	0.293087
1.23	0.28121	0.296388
1.24	0.28454	0.299678
1.25	0.28823	0.302954
1.26	0.29168	0.306218
1.27	0.29501	0.30947
1.28	0.29864	0.312709
1.29	0.30189	0.315935
1.3	0.30515	0.319149
1.31	0.30817	0.32235
1.32	0.31148	0.325537
1.33	0.31482	0.328712
1.34	0.31787	0.331874
1.35	0.32115	0.335023
1.36	0.3246	0.338159
1.37	0.32782	0.341282
1.38	0.33075	0.344392
1.39	0.33414	0.347489
1.4	0.33688	0.350573
1.41	0.33975	0.353643
1.42	0.34286	0.356701
1.43	0.34567	0.359745
1.44	0.3486	0.362776
1.45	0.35162	0.365795
1.46	0.35455	0.3688
1.47	0.35737	0.371792
1.48	0.36047	0.374771
1.49	0.36349	0.377736
1.5	0.36646	0.380689
1.51	0.36949	0.383629
1.52	0.37242	0.386556
1.53	0.37509	0.389469
1.54	0.3778	0.39237
1.55	0.38082	0.395257
1.56	0.38365	0.398132
1.57	0.38666	0.400994
1.58	0.38939	0.403843
1.59	0.39203	0.406679
1.6	0.39468	0.409502
1.61	0.39761	0.412312
1.62	0.40027	0.41511
1.63	0.4031	0.417895
1.64	0.40582	0.420667
1.65	0.40888	0.423426
1.66	0.41157	0.426173
1.67	0.4144	0.428908
1.68	0.41727	0.431629
1.69	0.41992	0.434338
1.7	0.42242	0.437035
1.71	0.42519	0.439719
1.72	0.42787	0.442391
1.73	0.4305	0.44505
1.74	0.43299	0.447697
1.75	0.43551	0.450332
1.76	0.43821	0.452955
1.77	0.44074	0.455565
1.78	0.44356	0.458163
1.79	0.44609	0.460749
1.8	0.44896	0.463323
1.81	0.45161	0.465885
1.82	0.45393	0.468435
1.83	0.45665	0.470973
1.84	0.45925	0.473499
1.85	0.46168	0.476014
1.86	0.46411	0.478516
1.87	0.46667	0.481007
1.88	0.46912	0.483486
1.89	0.47161	0.485953
1.9	0.47402	0.488409
1.91	0.47649	0.490853
1.92	0.47914	0.493286
1.93	0.48119	0.495707
1.94	0.48335	0.498117
1.95	0.48573	0.500516
1.96	0.48802	0.502903
1.97	0.49052	0.505279
1.98	0.49284	0.507643
1.99	0.49512	0.509997
2	0.49755	0.512339
2.01	0.49987	0.51467
2.02	0.5023	0.516991
2.03	0.50471	0.5193
2.04	0.50705	0.521598
2.05	0.50932	0.523885
2.06	0.51141	0.526162
2.07	0.5134	0.528428
2.08	0.51547	0.530683
2.09	0.51781	0.532927
2.1	0.51999	0.53516
2.11	0.52219	0.537383
2.12	0.52448	0.539596
2.13	0.52663	0.541798
2.14	0.52885	0.543989
2.15	0.53115	0.54617
2.16	0.53325	0.548341
2.17	0.53522	0.550501
2.18	0.5374	0.552651
2.19	0.53951	0.554791
2.2	0.54189	0.556921
2.21	0.54382	0.55904
2.22	0.54574	0.56115
2.23	0.54755	0.563249
2.24	0.54959	0.565338
2.25	0.55156	0.567418
2.26	0.5537	0.569487
2.27	0.55577	0.571547
2.28	0.55797	0.573597
2.29	0.55997	0.575637
2.3	0.56204	0.577667
2.31	0.56406	0.579688
2.32	0.5662	0.581699
2.33	0.56816	0.5837
2.34	0.57027	0.585692
2.35	0.57212	0.587674
2.36	0.57394	0.589647
2.37	0.57582	0.59161
2.38	0.57775	0.593564
2.39	0.57988	0.595509
2.4	0.58195	0.597445
2.41	0.58403	0.599371
2.42	0.58582	0.601288
2.43	0.58763	0.603196
2.44	0.58946	0.605095
2.45	0.59137	0.606984
2.46	0.59348	0.608865
2.47	0.5953	0.610737
2.48	0.59708	0.612599
2.49	0.59891	0.614453
2.5	0.60071	0.616298
2.51	0.60246	0.618134
2.52	0.60407	0.619962
2.53	0.6058	0.62178
2.54	0.60751	0.62359
2.55	0.6096	0.625392
2.56	0.61139	0.627184
2.57	0.61313	0.628968
2.58	0.61494	0.630744
2.59	0.61664	0.632511
2.6	0.61827	0.63427
2.61	0.62002	0.63602
2.62	0.62166	0.637762
2.63	0.62332	0.639495
2.64	0.62513	0.641221
2.65	0.62686	0.642938
2.66	0.62842	0.644647
2.67	0.63034	0.646347
2.68	0.63201	0.64804
2.69	0.63362	0.649724
2.7	0.63543	0.651401
2.71	0.63685	0.653069
2.72	0.63844	0.654729
2.73	0.64	0.656382
2.74	0.64163	0.658026
2.75	0.64317	0.659663
2.76	0.64465	0.661292
2.77	0.64646	0.662913
2.78	0.64798	0.664526
2.79	0.64971	0.666131
2.8	0.65143	0.667729
2.81	0.65302	0.66932
2.82	0.65475	0.670902
2.83	0.65636	0.672477
2.84	0.65793	0.674045
2.85	0.65934	0.675605
2.86	0.66099	0.677157
2.87	0.66265	0.678703
2.88	0.66423	0.68024
2.89	0.66588	0.681771
2.9	0.66752	0.683294
2.91	0.66882	0.684809
2.92	0.67042	0.686318
2.93	0.67183	0.687819
2.94	0.67349	0.689313
2.95	0.67467	0.6908
2.96	0.67613	0.69228
2.97	0.67774	0.693753
2.98	0.67917	0.695219
2.99	0.68052	0.696677
3	0.68203	0.698129
3.01	0.68363	0.699574
3.02	0.68516	0.701012
3.03	0.68663	0.702443
3.04	0.6879	0.703867
3.05	0.68918	0.705284
3.06	0.69062	0.706695
3.07	0.69206	0.708099
3.08	0.69355	0.709496
3.09	0.69496	0.710886
3.1	0.69657	0.71227
3.11	0.69785	0.713647
3.12	0.69927	0.715018
3.13	0.70077	0.716382
3.14	0.70216	0.717739
3.15	0.70355	0.71909
3.16	0.70495	0.720434
3.17	0.7062	0.721772
3.18	0.70778	0.723104
3.19	0.70926	0.724429
3.2	0.71057	0.725748
3.21	0.71198	0.727061
3.22	0.71324	0.728367
3.23	0.71475	0.729667
3.24	0.71601	0.730961
3.25	0.71732	0.732249
3.26	0.71844	0.73353
3.27	0.72	0.734806
3.28	0.72128	0.736075
3.29	0.72273	0.737338
3.3	0.72406	0.738595
3.31	0.72533	0.739846
3.32	0.72641	0.741092
3.33	0.72757	0.742331
3.34	0.7289	0.743564
3.35	0.73012	0.744791
3.36	0.73126	0.746013
3.37	0.73249	0.747229
3.38	0.73393	0.748438
3.39	0.73529	0.749642
3.4	0.73667	0.750841
3.41	0.73785	0.752033
3.42	0.73896	0.75322
3.43	0.74019	0.754401
3.44	0.74119	0.755577
3.45	0.74235	0.756746
3.46	0.74349	0.757911
3.47	0.74465	0.759069
3.48	0.74575	0.760223
3.49	0.74693	0.76137
3.5	0.74821	0.762512
3.51	0.74939	0.763649
3.52	0.75057	0.76478
3.53	0.75173	0.765906
3.54	0.75297	0.767026
3.55	0.75416	0.768142
3.56	0.75568	0.769251
3.57	0.75692	0.770356
3.58	0.75798	0.771455
3.59	0.7591	0.772549
3.6	0.76017	0.773637
3.61	0.76145	0.774721
3.62	0.76246	0.775799
3.63	0.76354	0.776872
3.64	0.76453	0.77794
3.65	0.76565	0.779003
3.66	0.76653	0.780061
3.67	0.76772	0.781113
3.68	0.7689	0.782161
3.69	0.76992	0.783203
3.7	0.77091	0.784241
3.71	0.77196	0.785274
3.72	0.77292	0.786302
3.73	0.77395	0.787324
3.74	0.77499	0.788342
3.75	0.7759	0.789355
3.76	0.77681	0.790363
3.77	0.77794	0.791367
3.78	0.77908	0.792365
3.79	0.78009	0.793359
3.8	0.78106	0.794348
3.81	0.78201	0.795333
3.82	0.78294	0.796312
3.83	0.78383	0.797287
3.84	0.78483	0.798257
3.85	0.78587	0.799223
3.86	0.78691	0.800184
3.87	0.78791	0.80114
3.88	0.78887	0.802092
3.89	0.78986	0.803039
3.9	0.79079	0.803982
3.91	0.79181	0.80492
3.92	0.79268	0.805854
3.93	0.79379	0.806783
3.94	0.79466	0.807708
3.95	0.79551	0.808628
3.96	0.79652	0.809544
3.97	0.7975	0.810456
3.98	0.79834	0.811363
3.99	0.79923	0.812266
4	0.80031	0.813164
4.01	0.80139	0.814058
4.02	0.80246	0.814948
4.03	0.80338	0.815834
4.04	0.80417	0.816716
4.05	0.80518	0.817593
4.06	0.80601	0.818466
4.07	0.80693	0.819335
4.08	0.80805	0.820199
4.09	0.80879	0.82106
4.1	0.80974	0.821916
4.11	0.81066	0.822769
4.12	0.81152	0.823617
4.13	0.81229	0.824461
4.14	0.81317	0.825301
4.15	0.81405	0.826138
4.16	0.815	0.82697
4.17	0.81596	0.827798
4.18	0.81675	0.828622
4.19	0.81749	0.829442
4.2	0.81823	0.830259
4.21	0.81916	0.831071
4.22	0.81992	0.83188
4.23	0.8206	0.832684
4.24	0.82152	0.833485
4.25	0.82245	0.834282
4.26	0.82335	0.835075
4.27	0.82412	0.835865
4.28	0.82497	0.83665
4.29	0.82566	0.837432
4.3	0.82648	0.83821
4.31	0.82733	0.838985
4.32	0.82819	0.839755
4.33	0.82903	0.840522
4.34	0.8298	0.841285
4.35	0.83063	0.842045
4.36	0.8314	0.842801
4.37	0.83216	0.843553
4.38	0.83298	0.844302
4.39	0.83387	0.845047
4.4	0.83468	0.845789
4.41	0.83575	0.846527
4.42	0.83662	0.847262
4.43	0.83733	0.847993
4.44	0.83816	0.84872
4.45	0.83895	0.849444
4.46	0.83965	0.850165
4.47	0.84051	0.850882
4.48	0.84127	0.851596
4.49	0.842	0.852306
4.5	0.84296	0.853013
4.51	0.84357	0.853717
4.52	0.8442	0.854417
4.53	0.8449	0.855114
4.54	0.84564	0.855807
4.55	0.84636	0.856497
4.56	0.84699	0.857184
4.57	0.84772	0.857868
4.58	0.84844	0.858548
4.59	0.84914	0.859225
4.6	0.84987	0.859899
4.61	0.85053	0.860569
4.62	0.85118	0.861236
4.63	0.85185	0.861901
4.64	0.85267	0.862562
4.65	0.85326	0.863219
4.66	0.85385	0.863874
4.67	0.85452	0.864526
4.68	0.85512	0.865174
4.69	0.85573	0.865819
4.7	0.85634	0.866462
4.71	0.8569	0.867101
4.72	0.85755	0.867737
4.73	0.85823	0.86837
4.74	0.859	0.869
4.75	0.85963	0.869627
4.76	0.86032	0.870251
4.77	0.86108	0.870872
4.78	0.86174	0.87149
4.79	0.86256	0.872105
4.8	0.86313	0.872717
4.81	0.86371	0.873326
4.82	0.8643	0.873933
4.83	0.86488	0.874536
4.84	0.86541	0.875136
4.85	0.86617	0.875734
4.86	0.86671	0.876329
4.87	0.86715	0.876921
4.88	0.86786	0.87751
4.89	0.86843	0.878096
4.9	0.86887	0.87868
4.91	0.86952	0.87926
4.92	0.86997	0.879838
4.93	0.87054	0.880413
4.94	0.87113	0.880986
4.95	0.87172	0.881555
4.96	0.87237	0.882122
4.97	0.873	0.882686
4.98	0.8736	0.883248
4.99	0.87434	0.883807
5	0.875	0.884363
5.01	0.87559	0.884916
5.02	0.87612	0.885467
5.03	0.87667	0.886015
5.04	0.87716	0.886561
5.05	0.87759	0.887104
5.06	0.87806	0.887644
5.07	0.87863	0.888182
5.08	0.87924	0.888717
5.09	0.87985	0.88925
5.1	0.88056	0.88978
5.11	0.88114	0.890307
5.12	0.88172	0.890832
5.13	0.88224	0.891355
5.14	0.88273	0.891875
5.15	0.88321	0.892392
5.16	0.88377	0.892907
5.17	0.88428	0.89342
5.18	0.88474	0.89393
5.19	0.88533	0.894438
5.2	0.88595	0.894943
5.21	0.88647	0.895446
5.22	0.88695	0.895946
5.23	0.88742	0.896444
5.24	0.88786	0.89694
5.25	0.88834	0.897433
5.26	0.88878	0.897924
5.27	0.8894	0.898413
5.28	0.88987	0.898899
5.29	0.89045	0.899383
5.3	0.89105	0.899864
5.31	0.89153	0.900344
5.32	0.89216	0.900821
5.33	0.89265	0.901295
5.34	0.89322	0.901768
5.35	0.89368	0.902238
5.36	0.89429	0.902706
5.37	0.89487	0.903171
5.38	0.89542	0.903635
5.39	0.89591	0.904096
5.4	0.8964	0.904555
5.41	0.89679	0.905012
5.42	0.8971	0.905467
5.43	0.89771	0.905919
5.44	0.89813	0.906369
5.45	0.89863	0.906817
5.46	0.89906	0.907263
5.47	0.89964	0.907707
5.48	0.90007	0.908149
5.49	0.90056	0.908589
5.5	0.90099	0.909026
5.51	0.90159	0.909462
5.52	0.90208	0.909895
5.53	0.90242	0.910326
5.54	0.90282	0.910755
5.55	0.90316	0.911183
5.56	0.9037	0.911608
5.57	0.90404	0.912031
5.58	0.90458	0.912452
5.59	0.90498	0.912871
5.6	0.90534	0.913288
5.61	0.9058	0.913703
5.62	0.9062	0.914116
5.63	0.90674	0.914527
5.64	0.90707	0.914936
5.65	0.90743	0.915343
5.66	0.9078	0.915748
5.67	0.90815	0.916152
5.68	0.90853	0.916553
5.69	0.90887	0.916952
5.7	0.90935	0.91735
5.71	0.90985	0.917745
5.72	0.91033	0.918139
5.73	0.91078	0.918531
5.74	0.91135	0.918921
5.75	0.91181	0.919309
5.76	0.91224	0.919695
5.77	0.91267	0.920079
5.78	0.91311	0.920462
5.79	0.9135	0.920843
5.8	0.91383	0.921222
5.81	0.91421	0.921599
5.82	0.91466	0.921974
5.83	0.91502	0.922347
5.84	0.91535	0.922719
5.85	0.91577	0.923089
5.86	0.91617	0.923457
5.87	0.91669	0.923823
5.88	0.91709	0.924188
5.89	0.9174	0.924551
5.9	0.91785	0.924912
5.91	0.91817	0.925271
5.92	0.91858	0.925629
5.93	0.91891	0.925985
5.94	0.91931	0.926339
5.95	0.91974	0.926692
5.96	0.92016	0.927043
5.97	0.92068	0.927392
5.98	0.921	0.927739
5.99	0.92134	0.928085
6	0.92176	0.928429
6.01	0.92217	0.928772
6.02	0.92264	0.929113
6.03	0.92296	0.929452
6.04	0.92331	0.92979
6.05	0.92366	0.930126
6.06	0.92393	0.93046
6.07	0.92433	0.930793
6.08	0.92478	0.931124
6.09	0.9251	0.931454
6.1	0.92542	0.931782
6.11	0.92584	0.932109
6.12	0.92622	0.932433
6.13	0.92659	0.932757
6.14	0.92693	0.933079
6.15	0.92733	0.933399
6.16	0.9277	0.933718
6.17	0.92802	0.934035
6.18	0.9283	0.934351
6.19	0.92858	0.934665
6.2	0.92892	0.934978
6.21	0.92925	0.935289
6.22	0.92956	0.935599
6.23	0.92996	0.935907
6.24	0.93028	0.936214
6.25	0.93059	0.936519
6.26	0.93103	0.936823
6.27	0.93132	0.937125
6.28	0.9316	0.937426
6.29	0.93181	0.937726
6.3	0.93211	0.938024
6.31	0.9324	0.93832
6.32	0.93283	0.938615
6.33	0.93319	0.938909
6.34	0.9335	0.939202
6.35	0.93381	0.939493
6.36	0.93408	0.939782
6.37	0.93441	0.94007
6.38	0.93475	0.940357
6.39	0.9351	0.940643
6.4	0.93541	0.940927
6.41	0.93579	0.94121
6.42	0.93613	0.941491
6.43	0.93656	0.941771
6.44	0.93679	0.94205
6.45	0.93706	0.942327
6.46	0.93744	0.942603
6.47	0.93766	0.942878
6.48	0.93799	0.943151
6.49	0.93827	0.943423
6.5	0.93845	0.943694
6.51	0.93875	0.943964
6.52	0.93912	0.944232
6.53	0.93942	0.944499
6.54	0.93975	0.944764
6.55	0.94006	0.945029
6.56	0.94028	0.945292
6.57	0.94063	0.945554
6.58	0.94085	0.945814
6.59	0.94117	0.946074
6.6	0.9415	0.946332
6.61	0.94173	0.946589
6.62	0.94197	0.946844
6.63	0.94236	0.947099
6.64	0.9426	0.947352
6.65	0.94293	0.947604
6.66	0.94315	0.947855
6.67	0.94349	0.948104
6.68	0.94379	0.948353
6.69	0.94407	0.9486
6.7	0.94423	0.948846
6.71	0.94451	0.949091
6.72	0.94497	0.949334
6.73	0.94532	0.949577
6.74	0.94557	0.949818
6.75	0.94585	0.950058
6.76	0.94611	0.950297
6.77	0.94628	0.950535
6.78	0.94662	0.950772
6.79	0.94688	0.951008
6.8	0.94713	0.951242
6.81	0.94737	0.951475
6.82	0.9476	0.951708
6.83	0.94783	0.951939
6.84	0.94815	0.952169
6.85	0.94846	0.952398
6.86	0.9488	0.952626
6.87	0.94899	0.952852
6.88	0.94925	0.953078
6.89	0.94947	0.953303
6.9	0.94975	0.953526
6.91	0.95002	0.953749
6.92	0.95024	0.95397
6.93	0.95041	0.95419
6.94	0.95058	0.95441
6.95	0.95083	0.954628
6.96	0.95105	0.954845
6.97	0.95123	0.955061
6.98	0.95144	0.955276
6.99	0.95168	0.95549
7	0.95195	0.955703
7.01	0.95213	0.955915
7.02	0.95232	0.956126
7.03	0.9525	0.956336
7.04	0.95276	0.956545
7.05	0.95302	0.956753
7.06	0.95316	0.95696
7.07	0.95329	0.957166
7.08	0.95356	0.957371
7.09	0.95376	0.957575
7.1	0.95399	0.957778
7.11	0.95418	0.95798
7.12	0.95442	0.958181
7.13	0.95467	0.958382
7.14	0.95495	0.958581
7.15	0.9551	0.958779
7.16	0.95538	0.958976
7.17	0.95568	0.959173
7.18	0.95589	0.959368
7.19	0.95611	0.959563
7.2	0.95622	0.959756
7.21	0.95641	0.959949
7.22	0.95655	0.96014
7.23	0.95668	0.960331
7.24	0.95696	0.960521
7.25	0.95716	0.96071
7.26	0.95732	0.960898
7.27	0.95748	0.961085
7.28	0.95768	0.961271
7.29	0.95784	0.961457
7.3	0.958	0.961641
7.31	0.95812	0.961825
7.32	0.95835	0.962008
7.33	0.95853	0.962189
7.34	0.95867	0.96237
7.35	0.95889	0.962551
7.36	0.95917	0.96273
7.37	0.95944	0.962908
7.38	0.95962	0.963086
7.39	0.95975	0.963262
7.4	0.95992	0.963438
7.41	0.9601	0.963613
7.42	0.96031	0.963787
7.43	0.96053	0.963961
7.44	0.96072	0.964133
7.45	0.96099	0.964305
7.46	0.96116	0.964476
7.47	0.96133	0.964646
7.48	0.96149	0.964815
7.49	0.96166	0.964983
7.5	0.96191	0.965151
7.51	0.96208	0.965318
7.52	0.96222	0.965484
7.53	0.96234	0.965649
7.54	0.96258	0.965813
7.55	0.9628	0.965977
7.56	0.96298	0.96614
7.57	0.96315	0.966302
7.58	0.96331	0.966463
7.59	0.96348	0.966624
7.6	0.96365	0.966783
7.61	0.96377	0.966942
7.62	0.96391	0.967101
7.63	0.96407	0.967258
7.64	0.96428	0.967415
7.65	0.96445	0.967571
7.66	0.96462	0.967726
7.67	0.9648	0.96788
7.68	0.96494	0.968034
7.69	0.96509	0.968187
7.7	0.96528	0.968339
7.71	0.96539	0.968491
7.72	0.96556	0.968642
7.73	0.96564	0.968792
7.74	0.9658	0.968941
7.75	0.96593	0.96909
7.76	0.9661	0.969238
7.77	0.96621	0.969385
7.78	0.96632	0.969532
7.79	0.96644	0.969677
7.8	0.96659	0.969823
7.81	0.96669	0.969967
7.82	0.96685	0.970111
7.83	0.96698	0.970254
7.84	0.96717	0.970396
7.85	0.96733	0.970538
7.86	0.96747	0.970679
7.87	0.96755	0.970819
7.88	0.9677	0.970959
7.89	0.96783	0.971098
7.9	0.96794	0.971236
7.91	0.9681	0.971374
7.92	0.96823	0.971511
7.93	0.96836	0.971647
7.94	0.96846	0.971783
7.95	0.96857	0.971918
7.96	0.9688	0.972052
7.97	0.969	0.972186
7.98	0.96911	0.972319
7.99	0.96924	0.972452
8	0.96937	0.972584
8.01	0.96956	0.972715
8.02	0.96977	0.972845
8.03	0.96993	0.972975
8.04	0.97009	0.973105
8.05	0.97026	0.973233
8.06	0.97038	0.973362
8.07	0.97051	0.973489
8.08	0.97063	0.973616
8.09	0.97078	0.973742
8.1	0.97094	0.973868
8.11	0.97112	0.973993
8.12	0.97126	0.974117
8.13	0.97143	0.974241
8.14	0.97152	0.974365
8.15	0.97163	0.974487
8.16	0.97174	0.974609
8.17	0.97189	0.974731
8.18	0.97196	0.974852
8.19	0.97208	0.974972
8.2	0.97221	0.975092
8.21	0.97229	0.975211
8.22	0.97248	0.97533
8.23	0.97254	0.975448
8.24	0.97266	0.975566
8.25	0.97279	0.975682
8.26	0.97298	0.975799
8.27	0.97309	0.975915
8.28	0.97323	0.97603
8.29	0.97334	0.976145
8.3	0.97349	0.976259
8.31	0.97358	0.976373
8.32	0.97373	0.976486
8.33	0.97383	0.976598
8.34	0.97393	0.97671
8.35	0.97404	0.976822
8.36	0.97414	0.976933
8.37	0.97427	0.977043
8.38	0.9744	0.977153
8.39	0.97446	0.977262
8.4	0.9746	0.977371
8.41	0.9747	0.977479
8.42	0.97482	0.977587
8.43	0.97495	0.977694
8.44	0.97505	0.977801
8.45	0.97513	0.977907
8.46	0.9752	0.978013
8.47	0.97532	0.978118
8.48	0.97542	0.978223
8.49	0.97561	0.978327
8.5	0.9757	0.978431
8.51	0.97583	0.978534
8.52	0.97589	0.978637
8.53	0.97605	0.978739
8.54	0.97613	0.978841
8.55	0.97624	0.978942
8.56	0.97637	0.979043
8.57	0.97652	0.979143
8.58	0.97658	0.979243
8.59	0.97667	0.979343
8.6	0.97677	0.979441
8.61	0.97687	0.97954
8.62	0.97696	0.979638
8.63	0.97714	0.979735
8.64	0.97722	0.979832
8.65	0.97735	0.979929
8.66	0.97742	0.980025
8.67	0.97754	0.98012
8.68	0.9776	0.980216
8.69	0.97768	0.98031
8.7	0.97782	0.980405
8.71	0.97788	0.980498
8.72	0.97797	0.980592
8.73	0.97806	0.980685
8.74	0.9781	0.980777
8.75	0.97823	0.980869
8.76	0.97834	0.980961
8.77	0.97842	0.981052
8.78	0.97852	0.981142
8.79	0.97868	0.981233
8.8	0.97877	0.981322
8.81	0.97889	0.981412
8.82	0.97902	0.981501
8.83	0.97914	0.981589
8.84	0.97927	0.981677
8.85	0.97933	0.981765
8.86	0.9794	0.981852
8.87	0.97947	0.981939
8.88	0.97957	0.982026
8.89	0.97969	0.982112
8.9	0.97982	0.982197
8.91	0.9799	0.982283
8.92	0.97996	0.982367
8.93	0.98008	0.982452
8.94	0.98022	0.982536
8.95	0.9803	0.982619
8.96	0.98037	0.982703
8.97	0.98046	0.982785
8.98	0.98056	0.982868
8.99	0.98067	0.98295
9	0.98079	0.983031
9.01	0.9809	0.983113
9.02	0.98095	0.983193
9.03	0.98102	0.983274
9.04	0.98111	0.983354
9.05	0.9812	0.983434
9.06	0.98126	0.983513
9.07	0.98132	0.983592
9.08	0.98143	0.98367
9.09	0.98153	0.983748
9.1	0.98162	0.983826
9.11	0.98171	0.983904
9.12	0.98181	0.983981
9.13	0.98189	0.984057
9.14	0.98195	0.984134
9.15	0.982	0.98421
9.16	0.98206	0.984285
9.17	0.98219	0.98436
9.18	0.98225	0.984435
9.19	0.98231	0.98451
9.2	0.9824	0.984584
9.21	0.98256	0.984658
9.22	0.98262	0.984731
9.23	0.98267	0.984804
9.24	0.9828	0.984877
9.25	0.98286	0.984949
9.26	0.98292	0.985021
9.27	0.98301	0.985093
9.28	0.98305	0.985164
9.29	0.98312	0.985235
9.3	0.98314	0.985306
9.31	0.98322	0.985376
9.32	0.98328	0.985446
9.33	0.98341	0.985516
9.34	0.98351	0.985585
9.35	0.98358	0.985654
9.36	0.9837	0.985723
9.37	0.98381	0.985791
9.38	0.98389	0.985859
9.39	0.98395	0.985927
9.4	0.984	0.985994
9.41	0.9841	0.986061
9.42	0.9842	0.986128
9.43	0.98424	0.986195
9.44	0.98429	0.986261
9.45	0.98439	0.986326
9.46	0.98447	0.986392
9.47	0.98458	0.986457
9.48	0.98461	0.986522
9.49	0.98469	0.986586
9.5	0.98473	0.98665
9.51	0.9848	0.986714
9.52	0.98482	0.986778
9.53	0.98488	0.986841
9.54	0.98497	0.986904
9.55	0.98502	0.986967
9.56	0.98509	0.987029
9.57	0.98517	0.987091
9.58	0.98526	0.987153
9.59	0.98532	0.987215
9.6	0.98539	0.987276
9.61	0.98547	0.987337
9.62	0.98552	0.987397
9.63	0.98558	0.987458
9.64	0.98562	0.987518
9.65	0.98568	0.987577
9.66	0.98577	0.987637
9.67	0.98582	0.987696
9.68	0.98588	0.987755
9.69	0.98592	0.987814
9.7	0.986	0.987872
9.71	0.9861	0.98793
9.72	0.98614	0.987988
9.73	0.98621	0.988045
9.74	0.98633	0.988102
9.75	0.98639	0.988159
9.76	0.98647	0.988216
9.77	0.98649	0.988272
9.78	0.9866	0.988329
9.79	0.98665	0.988384
9.8	0.9867	0.98844
9.81	0.98676	0.988495
9.82	0.98682	0.98855
9.83	0.98686	0.988605
9.84	0.9869	0.98866
9.85	0.98698	0.988714
9.86	0.98708	0.988768
9.87	0.98716	0.988822
9.88	0.98722	0.988875
9.89	0.98731	0.988929
9.9	0.98736	0.988982
9.91	0.98746	0.989034
9.92	0.98752	0.989087
9.93	0.98757	0.989139
9.94	0.98762	0.989191
9.95	0.98768	0.989243
9.96	0.98775	0.989294
9.97	0.98784	0.989345
9.98	0.98789	0.989396
9.99	0.98794	0.989447
10	0.98797	0.989498
10.01	0.98802	0.989548
10.02	0.98807	0.989598
10.03	0.98811	0.989648
10.04	0.98816	0.989697
10.05	0.98826	0.989747
10.06	0.98826	0.989796
10.07	0.98829	0.989845
10.08	0.98837	0.989893
10.09	0.98839	0.989942
10.1	0.98844	0.98999
10.11	0.98851	0.990038
10.12	0.98857	0.990085
10.13	0.98861	0.990133
10.14	0.98863	0.99018
10.15	0.98868	0.990227
10.16	0.98878	0.990274
10.17	0.98887	0.99032
10.18	0.98895	0.990367
10.19	0.98897	0.990413
10.2	0.98906	0.990459
10.21	0.98909	0.990504
10.22	0.98918	0.99055
10.23	0.9892	0.990595
10.24	0.98924	0.99064
10.25	0.98926	0.990685
10.26	0.98933	0.990729
10.27	0.98941	0.990774
10.28	0.98946	0.990818
10.29	0.9895	0.990862
10.3	0.98952	0.990906
10.31	0.98957	0.990949
10.32	0.98958	0.990992
10.33	0.98959	0.991036
10.34	0.98966	0.991078
10.35	0.98968	0.991121
10.36	0.98972	0.991164
10.37	0.98979	0.991206
10.38	0.98985	0.991248
10.39	0.98987	0.99129
10.4	0.98994	0.991332
10.41	0.98998	0.991373
10.42	0.99005	0.991414
10.43	0.99014	0.991455
10.44	0.99018	0.991496
10.45	0.99027	0.991537
10.46	0.99033	0.991578
10.47	0.99037	0.991618
10.48	0.9904	0.991658
10.49	0.99047	0.991698
10.5	0.99051	0.991738
10.51	0.99056	0.991777
10.52	0.99064	0.991817
10.53	0.99069	0.991856
10.54	0.99073	0.991895
10.55	0.99076	0.991933
10.56	0.99081	0.991972
10.57	0.99091	0.992011
10.58	0.99101	0.992049
10.59	0.99107	0.992087
10.6	0.99113	0.992125
10.61	0.99117	0.992162
10.62	0.99119	0.9922
10.63	0.99123	0.992237
10.64	0.99127	0.992274
10.65	0.99134	0.992311
10.66	0.99135	0.992348
10.67	0.9914	0.992385
10.68	0.99143	0.992421
10.69	0.99145	0.992458
10.7	0.99152	0.992494
10.71	0.99157	0.99253
10.72	0.99159	0.992565
10.73	0.99164	0.992601
10.74	0.99167	0.992636
10.75	0.9917	0.992672
10.76	0.9917	0.992707
10.77	0.99176	0.992742
10.78	0.99179	0.992776
10.79	0.99182	0.992811
10.8	0.99185	0.992845
10.81	0.99189	0.992879
10.82	0.99195	0.992914
10.83	0.99201	0.992947
10.84	0.99207	0.992981
10.85	0.99212	0.993015
10.86	0.99216	0.993048
10.87	0.99221	0.993082
10.88	0.99226	0.993115
10.89	0.99232	0.993148
10.9	0.99234	0.99318
10.91	0.99236	0.993213
10.92	0.99239	0.993246
10.93	0.99245	0.993278
10.94	0.99249	0.99331
10.95	0.99255	0.993342
10.96	0.99259	0.993374
10.97	0.99262	0.993406
10.98	0.9927	0.993437
10.99	0.99273	0.993469
11	0.99273	0.9935
11.01	0.99276	0.993531
11.02	0.99279	0.993562
11.03	0.99281	0.993593
11.04	0.99282	0.993623
11.05	0.99286	0.993654
11.06	0.99291	0.993684
11.07	0.99293	0.993715
11.08	0.99297	0.993745
11.09	0.99302	0.993775
11.1	0.99306	0.993804
11.11	0.9931	0.993834
11.12	0.99314	0.993864
11.13	0.99317	0.993893
11.14	0.99325	0.993922
11.15	0.99326	0.993951
11.16	0.99333	0.99398
11.17	0.99338	0.994009
11.18	0.99341	0.994038
11.19	0.99343	0.994066
11.2	0.99348	0.994095
11.21	0.99352	0.994123
11.22	0.99358	0.994151
11.23	0.99362	0.994179
11.24	0.99364	0.994207
11.25	0.99366	0.994235
11.26	0.99368	0.994262
11.27	0.99368	0.99429
11.28	0.99371	0.994317
11.29	0.99375	0.994344
11.3	0.99381	0.994371
11.31	0.99383	0.994398
11.32	0.99389	0.994425
11.33	0.99393	0.994452
11.34	0.99396	0.994478
11.35	0.994	0.994505
11.36	0.99402	0.994531
11.37	0.99403	0.994557
11.38	0.99403	0.994583
11.39	0.99407	0.994609
11.4	0.99409	0.994635
11.41	0.9941	0.994661
11.42	0.99413	0.994686
11.43	0.99414	0.994712
11.44	0.99416	0.994737
11.45	0.99417	0.994762
11.46	0.9942	0.994787
11.47	0.99423	0.994812
11.48	0.99427	0.994837
11.49	0.99432	0.994862
11.5	0.99435	0.994886
11.51	0.99436	0.994911
11.52	0.99438	0.994935
11.53	0.9944	0.994959
11.54	0.99442	0.994983
11.55	0.99443	0.995007
11.56	0.99444	0.995031
11.57	0.99446	0.995055
11.58	0.99446	0.995079
11.59	0.99453	0.995102
11.6	0.99454	0.995126
11.61	0.99458	0.995149
11.62	0.9946	0.995172
11.63	0.99461	0.995195
11.64	0.99462	0.995218
11.65	0.99466	0.995241
11.66	0.99469	0.995264
11.67	0.99469	0.995287
11.68	0.99472	0.995309
11.69	0.99473	0.995332
11.7	0.99476	0.995354
11.71	0.99476	0.995376
11.72	0.99478	0.995398
11.73	0.99479	0.995421
11.74	0.99479	0.995442
11.75	0.99482	0.995464
11.76	0.99486	0.995486
11.77	0.99489	0.995508
11.78	0.99492	0.995529
11.79	0.99494	0.99555
11.8	0.99497	0.995572
11.81	0.99498	0.995593
11.82	0.99501	0.995614
11.83	0.99504	0.995635
11.84	0.99507	0.995656
11.85	0.99509	0.995677
11.86	0.99512	0.995697
11.87	0.99514	0.995718
11.88	0.99517	0.995738
11.89	0.99521	0.995759
11.9	0.99522	0.995779
11.91	0.99523	0.995799
11.92	0.99523	0.995819
11.93	0.99525	0.99584
11.94	0.99528	0.995859
11.95	0.99529	0.995879
11.96	0.99532	0.995899
11.97	0.99534	0.995919
11.98	0.99536	0.995938
11.99	0.99539	0.995958
12	0.99539	0.995977
12.01	0.99542	0.995996
12.02	0.99544	0.996015
12.03	0.99546	0.996034
12.04	0.99546	0.996053
12.05	0.99549	0.996072
12.06	0.9955	0.996091
12.07	0.9955	0.99611
12.08	0.99552	0.996128
12.09	0.99553	0.996147
12.1	0.99557	0.996165
12.11	0.99559	0.996184
12.12	0.99561	0.996202
12.13	0.99563	0.99622
12.14	0.99564	0.996238
12.15	0.99567	0.996256
12.16	0.99569	0.996274
12.17	0.99572	0.996292
12.18	0.99576	0.99631
12.19	0.99581	0.996327
12.2	0.99587	0.996345
12.21	0.99589	0.996362
12.22	0.9959	0.99638
12.23	0.99593	0.996397
12.24	0.99593	0.996414
12.25	0.99593	0.996432
12.26	0.99595	0.996449
12.27	0.99595	0.996466
12.28	0.99596	0.996483
12.29	0.996	0.996499
12.3	0.99603	0.996516
12.31	0.99606	0.996533
12.32	0.99609	0.996549
12.33	0.9961	0.996566
12.34	0.99612	0.996582
12.35	0.99613	0.996599
12.36	0.99615	0.996615
12.37	0.99618	0.996631
12.38	0.99619	0.996647
12.39	0.99621	0.996663
12.4	0.99624	0.996679
12.41	0.99625	0.996695
12.42	0.99626	0.996711
12.43	0.99627	0.996727
12.44	0.99627	0.996743
12.45	0.99627	0.996758
12.46	0.99628	0.996774
12.47	0.99629	0.996789
12.48	0.99631	0.996804
12.49	0.99634	0.99682
12.5	0.99635	0.996835
12.51	0.99636	0.99685
12.52	0.99638	0.996865
12.53	0.99639	0.99688
12.54	0.9964	0.996895
12.55	0.99641	0.99691
12.56	0.99643	0.996925
12.57	0.99646	0.996939
12.58	0.99648	0.996954
12.59	0.99649	0.996969
12.6	0.99649	0.996983
12.61	0.99651	0.996998
12.62	0.99653	0.997012
12.63	0.99655	0.997026
12.64	0.99658	0.997041
12.65	0.99659	0.997055
12.66	0.9966	0.997069
12.67	0.99661	0.997083
12.68	0.99662	0.997097
12.69	0.99663	0.997111
12.7	0.99666	0.997125
12.71	0.99669	0.997138
12.72	0.99672	0.997152
12.73	0.99672	0.997166
12.74	0.99672	0.997179
12.75	0.99672	0.997193
12.76	0.99673	0.997206
12.77	0.99674	0.99722
12.78	0.99674	0.997233
12.79	0.99675	0.997246
12.8	0.99676	0.997259
12.81	0.99678	0.997272
12.82	0.9968	0.997285
12.83	0.9968	0.997298
12.84	0.9968	0.997311
12.85	0.99683	0.997324
12.86	0.99684	0.997337
12.87	0.99684	0.99735
12.88	0.99686	0.997362
12.89	0.99687	0.997375
12.9	0.99692	0.997388
12.91	0.99693	0.9974
12.92	0.99694	0.997413
12.93	0.99696	0.997425
12.94	0.99696	0.997437
12.95	0.99698	0.99745
12.96	0.99698	0.997462
12.97	0.997	0.997474
12.98	0.997	0.997486
12.99	0.99703	0.997498
13	0.99705	0.99751
13.01	0.99706	0.997522
13.02	0.99707	0.997534
13.03	0.99709	0.997546
13.04	0.99713	0.997557
13.05	0.99715	0.997569
13.06	0.99715	0.997581
13.07	0.99715	0.997592
13.08	0.99716	0.997604
13.09	0.99721	0.997615
13.1	0.99722	0.997627
13.11	0.99723	0.997638
13.12	0.99723	0.997649
13.13	0.99724	0.997661
13.14	0.99727	0.997672
13.15	0.99727	0.997683
13.16	0.99732	0.997694
13.17	0.99733	0.997705
13.18	0.99733	0.997716
13.19	0.99733	0.997727
13.2	0.99734	0.997738
13.21	0.99734	0.997749
13.22	0.99736	0.997759
13.23	0.99737	0.99777
13.24	0.99737	0.997781
13.25	0.99739	0.997791
13.26	0.99743	0.997802
13.27	0.99745	0.997813
13.28	0.99747	0.997823
13.29	0.99748	0.997833
13.3	0.99748	0.997844
13.31	0.99748	0.997854
13.32	0.99748	0.997864
13.33	0.99748	0.997875
13.34	0.9975	0.997885
13.35	0.9975	0.997895
13.36	0.99751	0.997905
13.37	0.99752	0.997915
13.38	0.99754	0.997925
13.39	0.99755	0.997935
13.4	0.99759	0.997945
13.41	0.99759	0.997955
13.42	0.9976	0.997964
13.43	0.99761	0.997974
13.44	0.99764	0.997984
13.45	0.99764	0.997994
13.46	0.99767	0.998003
13.47	0.99768	0.998013
13.48	0.99769	0.998022
13.49	0.9977	0.998032
13.5	0.99772	0.998041
13.51	0.99772	0.99805
13.52	0.99772	0.99806
13.53	0.99772	0.998069
13.54	0.99773	0.998078
13.55	0.99774	0.998088
13.56	0.99776	0.998097
13.57	0.99777	0.998106
13.58	0.99777	0.998115
13.59	0.99779	0.998124
13.6	0.99779	0.998133
13.61	0.99779	0.998142
13.62	0.99782	0.998151
13.63	0.99782	0.99816
13.64	0.99782	0.998168
13.65	0.99783	0.998177
13.66	0.99783	0.998186
13.67	0.99785	0.998195
13.68	0.99786	0.998203
13.69	0.99786	0.998212
13.7	0.99788	0.99822
13.71	0.9979	0.998229
13.72	0.9979	0.998237
13.73	0.9979	0.998246
13.74	0.9979	0.998254
13.75	0.99792	0.998262
13.76	0.99794	0.998271
13.77	0.99794	0.998279
13.78	0.99794	0.998287
13.79	0.99794	0.998296
13.8	0.99796	0.998304
13.81	0.99796	0.998312
13.82	0.998	0.99832
13.83	0.998	0.998328
13.84	0.99801	0.998336
13.85	0.99802	0.998344
13.86	0.99802	0.998352
13.87	0.99803	0.99836
13.88	0.99804	0.998368
13.89	0.99805	0.998375
13.9	0.99806	0.998383
13.91	0.99807	0.998391
13.92	0.99807	0.998399
13.93	0.99807	0.998406
13.94	0.9981	0.998414
13.95	0.99812	0.998421
13.96	0.99812	0.998429
13.97	0.99813	0.998437
13.98	0.99814	0.998444
13.99	0.99814	0.998451
14	0.99817	0.998459
14.01	0.99818	0.998466
14.02	0.99819	0.998474
14.03	0.9982	0.998481
14.04	0.9982	0.998488
14.05	0.99821	0.998495
14.06	0.99822	0.998503
14.07	0.99823	0.99851
14.08	0.99824	0.998517
14.09	0.99825	0.998524
14.1	0.99826	0.998531
14.11	0.99826	0.998538
14.12	0.99827	0.998545
14.13	0.99827	0.998552
14.14	0.99827	0.998559
14.15	0.99828	0.998566
14.16	0.99828	0.998573
14.17	0.99828	0.99858
14.18	0.99831	0.998586
14.19	0.99833	0.998593
14.2	0.99833	0.9986
14.21	0.99834	0.998607
14.22	0.99834	0.998613
14.23	0.99834	0.99862
14.24	0.99836	0.998627
14.25	0.99836	0.998633
14.26	0.99836	0.99864
14.27	0.99837	0.998646
14.28	0.99838	0.998653
14.29	0.9984	0.998659
14.3	0.99841	0.998665
14.31	0.99842	0.998672
14.32	0.99842	0.998678
14.33	0.99842	0.998685
14.34	0.99842	0.998691
14.35	0.99844	0.998697
14.36	0.99844	0.998703
14.37	0.99844	0.99871
14.38	0.99845	0.998716
14.39	0.99845	0.998722
14.4	0.99846	0.998728
14.41	0.99848	0.998734
14.42	0.99848	0.99874
14.43	0.99849	0.998746
14.44	0.99851	0.998752
14.45	0.99852	0.998758
14.46	0.99852	0.998764
14.47	0.99853	0.99877
14.48	0.99853	0.998776
14.49	0.99853	0.998782
14.5	0.99853	0.998788
14.51	0.99854	0.998793
14.52	0.99854	0.998799
14.53	0.99855	0.998805
14.54	0.99856	0.998811
14.55	0.99856	0.998816
14.56	0.99857	0.998822
14.57	0.99858	0.998828
14.58	0.99858	0.998833
14.59	0.99859	0.998839
14.6	0.99859	0.998844
14.61	0.9986	0.99885
14.62	0.99862	0.998855
14.63	0.99862	0.998861
14.64	0.99862	0.998866
14.65	0.99862	0.998872
14.66	0.99862	0.998877
14.67	0.99863	0.998883
14.68	0.99864	0.998888
14.69	0.99864	0.998893
14.7	0.99865	0.998899
14.71	0.99866	0.998904
14.72	0.99866	0.998909
14.73	0.99866	0.998914
14.74	0.99866	0.998919
14.75	0.99866	0.998925
14.76	0.99866	0.99893
14.77	0.99866	0.998935
14.78	0.99868	0.99894
14.79	0.99868	0.998945
14.8	0.99869	0.99895
14.81	0.9987	0.998955
14.82	0.9987	0.99896
14.83	0.9987	0.998965
14.84	0.99872	0.99897
14.85	0.99874	0.998975
14.86	0.99874	0.99898
14.87	0.99874	0.998985
14.88	0.99875	0.99899
14.89	0.99877	0.998994
14.9	0.99877	0.998999
14.91	0.99877	0.999004
14.92	0.99877	0.999009
14.93	0.99878	0.999014
14.94	0.99879	0.999018
14.95	0.9988	0.999023
14.96	0.99881	0.999028
14.97	0.99881	0.999032
14.98	0.99882	0.999037
14.99	0.99883	0.999042
15	0.99884	0.999046
15.01	0.99886	0.999051
15.02	0.99886	0.999055
15.03	0.99886	0.99906
15.04	0.99886	0.999064
15.05	0.99887	0.999069
15.06	0.99888	0.999073
15.07	0.99888	0.999078
15.08	0.99888	0.999082
15.09	0.99888	0.999086
15.1	0.99888	0.999091
15.11	0.99891	0.999095
15.12	0.99891	0.9991
15.13	0.99891	0.999104
15.14	0.99891	0.999108
15.15	0.99894	0.999112
15.16	0.99894	0.999117
15.17	0.99894	0.999121
15.18	0.99894	0.999125
15.19	0.99894	0.999129
15.2	0.99895	0.999133
15.21	0.99895	0.999138
15.22	0.99896	0.999142
15.23	0.99897	0.999146
15.24	0.99897	0.99915
15.25	0.99898	0.999154
15.26	0.99899	0.999158
15.27	0.99901	0.999162
15.28	0.99901	0.999166
15.29	0.99901	0.99917
15.3	0.99903	0.999174
15.31	0.99904	0.999178
15.32	0.99904	0.999182
15.33	0.99904	0.999186
15.34	0.99904	0.99919
15.35	0.99904	0.999194
15.36	0.99904	0.999197
15.37	0.99905	0.999201
15.38	0.99906	0.999205
15.39	0.99907	0.999209
15.4	0.99907	0.999213
15.41	0.99908	0.999216
15.42	0.99908	0.99922
15.43	0.99909	0.999224
15.44	0.9991	0.999228
15.45	0.9991	0.999231
15.46	0.9991	0.999235
15.47	0.9991	0.999239
15.48	0.9991	0.999242
15.49	0.9991	0.999246
15.5	0.99911	0.99925
15.51	0.99911	0.999253
15.52	0.99912	0.999257
15.53	0.99913	0.99926
15.54	0.99913	0.999264
15.55	0.99913	0.999267
15.56	0.99913	0.999271
15.57	0.99914	0.999274
15.58	0.99914	0.999278
15.59	0.99914	0.999281
15.6	0.99915	0.999285
15.61	0.99915	0.999288
15.62	0.99915	0.999292
15.63	0.99915	0.999295
15.64	0.99915	0.999298
15.65	0.99916	0.999302
15.66	0.99918	0.999305
15.67	0.99918	0.999308
15.68	0.99919	0.999312
15.69	0.99919	0.999315
15.7	0.9992	0.999318
15.71	0.99921	0.999322
15.72	0.99921	0.999325
15.73	0.99921	0.999328
15.74	0.99923	0.999331
15.75	0.99923	0.999334
15.76	0.99924	0.999338
15.77	0.99924	0.999341
15.78	0.99925	0.999344
15.79	0.99925	0.999347
15.8	0.99925	0.99935
15.81	0.99926	0.999353
15.82	0.99926	0.999356
15.83	0.99926	0.999359
15.84	0.99926	0.999363
15.85	0.99929	0.999366
15.86	0.99929	0.999369
15.87	0.99929	0.999372
15.88	0.99929	0.999375
15.89	0.99929	0.999378
15.9	0.99929	0.999381
15.91	0.99931	0.999384
15.92	0.99932	0.999387
15.93	0.99932	0.999389
15.94	0.99934	0.999392
15.95	0.99935	0.999395
15.96	0.99936	0.999398
15.97	0.99936	0.999401
15.98	0.99936	0.999404
15.99	0.99936	0.999407
16	0.99936	0.99941
16.01	0.99936	0.999412
16.02	0.99938	0.999415
16.03	0.99938	0.999418
16.04	0.99938	0.999421
16.05	0.99938	0.999424
16.06	0.99939	0.999426
16.07	0.99939	0.999429
16.08	0.9994	0.999432
16.09	0.99941	0.999435
16.1	0.99941	0.999437
16.11	0.99941	0.99944
16.12	0.99941	0.999443
16.13	0.99941	0.999445
16.14	0.99941	0.999448
16.15	0.99941	0.999451
16.16	0.99941	0.999453
16.17	0.99942	0.999456
16.18	0.99943	0.999458
16.19	0.99943	0.999461
16.2	0.99944	0.999464
16.21	0.99944	0.999466
16.22	0.99944	0.999469
16.23	0.99944	0.999471
16.24	0.99945	0.999474
16.25	0.99945	0.999476
16.26	0.99945	0.999479
16.27	0.99945	0.999481
16.28	0.99945	0.999484
16.29	0.99945	0.999486
16.3	0.99945	0.999489
16.31	0.99945	0.999491
16.32	0.99945	0.999494
16.33	0.99945	0.999496
16.34	0.99946	0.999499
16.35	0.99946	0.999501
16.36	0.99946	0.999503
16.37	0.99946	0.999506
16.38	0.99946	0.999508
16.39	0.99946	0.99951
16.4	0.99946	0.999513
16.41	0.99946	0.999515
16.42	0.99946	0.999517
16.43	0.99946	0.99952
16.44	0.99946	0.999522
16.45	0.99946	0.999524
16.46	0.99946	0.999527
16.47	0.99946	0.999529
16.48	0.99946	0.999531
16.49	0.99946	0.999533
16.5	0.99946	0.999536
16.51	0.99946	0.999538
16.52	0.99946	0.99954
16.53	0.99946	0.999542
16.54	0.99946	0.999544
16.55	0.99946	0.999547
16.56	0.99946	0.999549
16.57	0.99946	0.999551
16.58	0.99947	0.999553
16.59	0.99948	0.999555
16.6	0.99948	0.999557
16.61	0.99948	0.999559
16.62	0.99948	0.999562
16.63	0.99948	0.999564
16.64	0.99948	0.999566
16.65	0.99948	0.999568
16.66	0.99948	0.99957
16.67	0.99949	0.999572
16.68	0.99949	0.999574
16.69	0.99949	0.999576
16.7	0.99949	0.999578
16.71	0.99949	0.99958
16.72	0.99949	0.999582
16.73	0.99949	0.999584
16.74	0.99949	0.999586
16.75	0.99949	0.999588
16.76	0.99949	0.99959
16.77	0.99949	0.999592
16.78	0.99949	0.999594
16.79	0.99949	0.999596
16.8	0.99949	0.999598
16.81	0.99949	0.9996
16.82	0.9995	0.999602
16.83	0.9995	0.999604
16.84	0.9995	0.999605
16.85	0.9995	0.999607
16.86	0.9995	0.999609
16.87	0.9995	0.999611
16.88	0.9995	0.999613
16.89	0.9995	0.999615
16.9	0.9995	0.999617
16.91	0.9995	0.999618
16.92	0.9995	0.99962
16.93	0.99951	0.999622
16.94	0.99952	0.999624
16.95	0.99953	0.999626
16.96	0.99953	0.999628
16.97	0.99953	0.999629
16.98	0.99953	0.999631
16.99	0.99953	0.999633
17	0.99953	0.999635
17.01	0.99953	0.999636
17.02	0.99953	0.999638
17.03	0.99954	0.99964
17.04	0.99954	0.999642
17.05	0.99954	0.999643
17.06	0.99954	0.999645
17.07	0.99954	0.999647
17.08	0.99954	0.999648
17.09	0.99954	0.99965
17.1	0.99954	0.999652
17.11	0.99954	0.999653
17.12	0.99954	0.999655
17.13	0.99954	0.999657
17.14	0.99954	0.999658
17.15	0.99954	0.99966
17.16	0.99954	0.999662
17.17	0.99955	0.999663
17.18	0.99955	0.999665
17.19	0.99955	0.999666
17.2	0.99955	0.999668
17.21	0.99955	0.99967
17.22	0.99955	0.999671
17.23	0.99955	0.999673
17.24	0.99955	0.999674
17.25	0.99955	0.999676
17.26	0.99955	0.999677
17.27	0.99957	0.999679
17.28	0.99957	0.999681
17.29	0.99958	0.999682
17.3	0.99958	0.999684
17.31	0.99958	0.999685
17.32	0.99958	0.999687
17.33	0.99958	0.999688
17.34	0.99958	0.99969
17.35	0.99958	0.999691
17.36	0.99958	0.999693
17.37	0.99958	0.999694
17.38	0.99958	0.999696
17.39	0.99958	0.999697
17.4	0.99958	0.999698
17.41	0.99958	0.9997
17.42	0.99958	0.999701
17.43	0.99958	0.999703
17.44	0.99958	0.999704
17.45	0.99958	0.999706
17.46	0.99958	0.999707
17.47	0.99958	0.999708
17.48	0.99958	0.99971
17.49	0.99958	0.999711
17.5	0.99958	0.999713
17.51	0.99958	0.999714
17.52	0.99959	0.999715
17.53	0.99959	0.999717
17.54	0.99959	0.999718
17.55	0.99959	0.999719
17.56	0.99959	0.999721
17.57	0.99959	0.999722
17.58	0.9996	0.999723
17.59	0.99961	0.999725
17.6	0.99961	0.999726
17.61	0.99961	0.999727
17.62	0.99962	0.999729
17.63	0.99962	0.99973
17.64	0.99962	0.999731
17.65	0.99962	0.999733
17.66	0.99962	0.999734
17.67	0.99962	0.999735
17.68	0.99962	0.999736
17.69	0.99962	0.999738
17.7	0.99962	0.999739
17.71	0.99962	0.99974
17.72	0.99962	0.999741
17.73	0.99962	0.999743
17.74	0.99962	0.999744
17.75	0.99962	0.999745
17.76	0.99963	0.999746
17.77	0.99963	0.999747
17.78	0.99964	0.999749
17.79	0.99966	0.99975
17.8	0.99966	0.999751
17.81	0.99966	0.999752
17.82	0.99966	0.999753
17.83	0.99966	0.999755
17.84	0.99967	0.999756
17.85	0.99967	0.999757
17.86	0.99968	0.999758
17.87	0.99969	0.999759
17.88	0.99969	0.99976
17.89	0.99969	0.999762
17.9	0.99969	0.999763
17.91	0.99969	0.999764
17.92	0.99969	0.999765
17.93	0.9997	0.999766
17.94	0.99971	0.999767
17.95	0.99971	0.999768
17.96	0.99971	0.999769
17.97	0.99971	0.999771
17.98	0.99972	0.999772
17.99	0.99972	0.999773
18	0.99972	0.999774
18.01	0.99972	0.999775
18.02	0.99972	0.999776
18.03	0.99972	0.999777
18.04	0.99972	0.999778
18.05	0.99972	0.999779
18.06	0.99972	0.99978
18.07	0.99972	0.999781
18.08	0.99972	0.999782
18.09	0.99972	0.999783
18.1	0.99972	0.999784
18.11	0.99972	0.999785
18.12	0.99972	0.999787
18.13	0.99972	0.999788
18.14	0.99973	0.999789
18.15	0.99973	0.99979
18.16	0.99973	0.999791
18.17	0.99973	0.999792
18.18	0.99973	0.999793
18.19	0.99973	0.999794
18.2	0.99973	0.999795
18.21	0.99973	0.999796
18.22	0.99973	0.999797
18.23	0.99973	0.999797
18.24	0.99973	0.999798
18.25	0.99973	0.999799
18.26	0.99973	0.9998
18.27	0.99973	0.999801
18.28	0.99973	0.999802
18.29	0.99973	0.999803
18.3	0.99973	0.999804
18.31	0.99973	0.999805
18.32	0.99973	0.999806
18.33	0.99973	0.999807
18.34	0.99973	0.999808
18.35	0.99973	0.999809
18.36	0.99973	0.99981
18.37	0.99974	0.999811
18.38	0.99974	0.999812
18.39	0.99974	0.999812
18.4	0.99974	0.999813
18.41	0.99974	0.999814
18.42	0.99974	0.999815
18.43	0.99974	0.999816
18.44	0.99974	0.999817
18.45	0.99975	0.999818
18.46	0.99975	0.999819
18.47	0.99975	0.99982
18.48	0.99975	0.99982
18.49	0.99975	0.999821
18.5	0.99975	0.999822
18.51	0.99975	0.999823
18.52	0.99975	0.999824
18.53	0.99975	0.999825
18.54	0.99975	0.999825
18.55	0.99975	0.999826
18.56	0.99975	0.999827
18.57	0.99975	0.999828
18.58	0.99975	0.999829
18.59	0.99977	0.99983
18.6	0.99977	0.99983
18.61	0.99977	0.999831
18.62	0.99977	0.999832
18.63	0.99977	0.999833
18.64	0.99977	0.999834
18.65	0.99977	0.999834
18.66	0.99977	0.999835
18.67	0.99978	0.999836
18.68	0.99978	0.999837
18.69	0.99978	0.999838
18.7	0.99978	0.999838
18.71	0.99978	0.999839
18.72	0.99978	0.99984
18.73	0.99978	0.999841
18.74	0.99978	0.999841
18.75	0.99978	0.999842
18.76	0.99978	0.999843
18.77	0.99978	0.999844
18.78	0.99978	0.999844
18.79	0.99978	0.999845
18.8	0.99978	0.999846
18.81	0.99978	0.999847
18.82	0.99978	0.999847
18.83	0.99978	0.999848
18.84	0.99978	0.999849
18.85	0.99978	0.99985
18.86	0.99978	0.99985
18.87	0.99978	0.999851
18.88	0.99978	0.999852
18.89	0.99979	0.999852
18.9	0.99979	0.999853
18.91	0.99979	0.999854
18.92	0.99979	0.999855
18.93	0.99979	0.999855
18.94	0.99979	0.999856
18.95	0.99979	0.999857
18.96	0.99979	0.999857
18.97	0.99979	0.999858
18.98	0.99979	0.999859
18.99	0.99979	0.999859
19	0.99979	0.99986
19.01	0.99979	0.999861
19.02	0.9998	0.999861
19.03	0.9998	0.999862
19.04	0.9998	0.999863
19.05	0.9998	0.999863
19.06	0.9998	0.999864
19.07	0.9998	0.999865
19.08	0.9998	0.999865
19.09	0.9998	0.999866
19.1	0.9998	0.999867
19.11	0.9998	0.999867
19.12	0.9998	0.999868
19.13	0.9998	0.999868
19.14	0.9998	0.999869
19.15	0.9998	0.99987
19.16	0.9998	0.99987
19.17	0.9998	0.999871
19.18	0.99981	0.999872
19.19	0.99981	0.999872
19.2	0.99982	0.999873
19.21	0.99982	0.999873
19.22	0.99982	0.999874
19.23	0.99982	0.999875
19.24	0.99982	0.999875
19.25	0.99982	0.999876
19.26	0.99982	0.999876
19.27	0.99982	0.999877
19.28	0.99982	0.999878
19.29	0.99982	0.999878
19.3	0.99982	0.999879
19.31	0.99982	0.999879
19.32	0.99983	0.99988
19.33	0.99983	0.999881
19.34	0.99983	0.999881
19.35	0.99983	0.999882
19.36	0.99983	0.999882
19.37	0.99983	0.999883
19.38	0.99983	0.999883
19.39	0.99983	0.999884
19.4	0.99983	0.999884
19.41	0.99983	0.999885
19.42	0.99983	0.999886
19.43	0.99984	0.999886
19.44	0.99984	0.999887
19.45	0.99984	0.999887
19.46	0.99984	0.999888
19.47	0.99984	0.999888
19.48	0.99984	0.999889
19.49	0.99984	0.999889
19.5	0.99984	0.99989
19.51	0.99984	0.99989
19.52	0.99984	0.999891
19.53	0.99985	0.999891
19.54	0.99985	0.999892
19.55	0.99985	0.999892
19.56	0.99985	0.999893
19.57	0.99985	0.999894
19.58	0.99985	0.999894
19.59	0.99985	0.999895
19.6	0.99985	0.999895
19.61	0.99985	0.999896
19.62	0.99985	0.999896
19.63	0.99985	0.999897
19.64	0.99985	0.999897
19.65	0.99985	0.999898
19.66	0.99985	0.999898
19.67	0.99986	0.999899
19.68	0.99986	0.999899
19.69	0.99986	0.999899
19.7	0.99986	0.9999
19.71	0.99986	0.9999
19.72	0.99986	0.999901
19.73	0.99986	0.999901
19.74	0.99986	0.999902
19.75	0.99986	0.999902
19.76	0.99986	0.999903
19.77	0.99986	0.999903
19.78	0.99986	0.999904
19.79	0.99986	0.999904
19.8	0.99986	0.999905
19.81	0.99986	0.999905
19.82	0.99986	0.999906
19.83	0.99986	0.999906
19.84	0.99987	0.999906
19.85	0.99987	0.999907
19.86	0.99987	0.999907
19.87	0.99987	0.999908
19.88	0.99987	0.999908
19.89	0.99987	0.999909
19.9	0.99987	0.999909
19.91	0.99987	0.99991
19.92	0.99987	0.99991
19.93	0.99987	0.99991
19.94	0.99987	0.999911
19.95	0.99987	0.999911
19.96	0.99987	0.999912
19.97	0.99987	0.999912
19.98	0.99987	0.999913
19.99	0.99987	0.999913
20	0.99987	0.999913


==> FIG-FPn-1D_CMP-FORMULA_DATA_data-nonsmooth-penalized-ex1d_probacross_n100_p100_MC100k_T20_Nt2k.txt <==
# nbMonteCarlo = 100000 	 nbSteps_pT = 200000 	 T = 20 	 dt = 0.01 	 npenal = 100 	 p = 100 	 b = 0.6
# t probaCross ExplicitFormula
0	0	0.00318302
0.01	0	-2.22045e-16
0.02	0	-2.22045e-16
0.03	0	-2.22045e-16
0.04	0	2.44249e-15
0.05	0	1.48481e-12
0.06	0	1.17773e-10
0.07	0	2.70698e-09
0.08	0	2.86485e-08
0.09	0	1.8061e-07
0.1	0	7.91771e-07
0.11	0	2.66375e-06
0.12	0	7.34515e-06
0.13	2e-05	1.73754e-05
0.14	9e-05	3.64306e-05
0.15	0.00014	6.93422e-05
0.16	0.00018	0.000121995
0.17	0.00029	0.000201132
0.18	0.00043	0.000314105
0.19	0.00076	0.000468602
0.2	0.00097	0.000672387
0.21	0.00132	0.000933064
0.22	0.00162	0.00125788
0.23	0.002	0.00165356
0.24	0.00233	0.00212623
0.25	0.00268	0.00268128
0.26	0.00295	0.00332339
0.27	0.00392	0.00405646
0.28	0.00456	0.00488367
0.29	0.0052	0.00580745
0.3	0.00617	0.00682958
0.31	0.00698	0.00795118
0.32	0.00816	0.00917278
0.33	0.00888	0.0104944
0.34	0.00974	0.0119156
0.35	0.01054	0.0134354
0.36	0.01221	0.0150526
0.37	0.01343	0.0167657
0.38	0.01487	0.0185726
0.39	0.01637	0.0204714
0.4	0.01825	0.0224598
0.41	0.0196	0.0245352
0.42	0.02153	0.0266952
0.43	0.02303	0.0289369
0.44	0.02471	0.0312577
0.45	0.02643	0.0336548
0.46	0.02864	0.0361253
0.47	0.03047	0.0386664
0.48	0.03236	0.0412751
0.49	0.03438	0.0439487
0.5	0.03682	0.0466844
0.51	0.03939	0.0494793
0.52	0.04222	0.0523308
0.53	0.04472	0.0552361
0.54	0.04718	0.0581927
0.55	0.04954	0.0611978
0.56	0.05222	0.0642491
0.57	0.05509	0.0673441
0.58	0.05726	0.0704804
0.59	0.05996	0.0736558
0.6	0.06278	0.0768679
0.61	0.06536	0.0801146
0.62	0.06808	0.0833938
0.63	0.07122	0.0867035
0.64	0.07451	0.0900418
0.65	0.0769	0.0934067
0.66	0.0797	0.0967964
0.67	0.08305	0.100209
0.68	0.08594	0.103644
0.69	0.08916	0.107098
0.7	0.09223	0.11057
0.71	0.09493	0.114059
0.72	0.09782	0.117563
0.73	0.10078	0.121082
0.74	0.10293	0.124613
0.75	0.1058	0.128155
0.76	0.10894	0.131707
0.77	0.11162	0.135269
0.78	0.11454	0.138838
0.79	0.11796	0.142414
0.8	0.12062	0.145996
0.81	0.12421	0.149583
0.82	0.12735	0.153173
0.83	0.13092	0.156767
0.84	0.13376	0.160362
0.85	0.13672	0.163959
0.86	0.13973	0.167556
0.87	0.14296	0.171154
0.88	0.14627	0.17475
0.89	0.14943	0.178345
0.9	0.15221	0.181937
0.91	0.15536	0.185527
0.92	0.15862	0.189113
0.93	0.16166	0.192695
0.94	0.16528	0.196273
0.95	0.16863	0.199845
0.96	0.17214	0.203412
0.97	0.17495	0.206973
0.98	0.17806	0.210528
0.99	0.18172	0.214075
1	0.18502	0.217616
1.01	0.18856	0.221149
1.02	0.19155	0.224674
1.03	0.1942	0.22819
1.04	0.19749	0.231698
1.05	0.20049	0.235197
1.06	0.20384	0.238687
1.07	0.20748	0.242167
1.08	0.21082	0.245638
1.09	0.21418	0.249099
1.1	0.21709	0.252549
1.11	0.22012	0.255989
1.12	0.22406	0.259418
1.13	0.22714	0.262836
1.14	0.2305	0.266244
1.15	0.23358	0.26964
1.16	0.23684	0.273025
1.17	0.23989	0.276398
1.18	0.24363	0.27976
1.19	0.24695	0.283109
1.2	0.25021	0.286447
1.21	0.25267	0.289773
1.22	0.25603	0.293087
1.23	0.2589	0.296388
1.24	0.26226	0.299678
1.25	0.26521	0.302954
1.26	0.26807	0.306218
1.27	0.27109	0.30947
1.28	0.2739	0.312709
1.29	0.2767	0.315935
1.3	0.28007	0.319149
1.31	0.28305	0.32235
1.32	0.28622	0.325537
1.33	0.28933	0.328712
1.34	0.29258	0.331874
1.35	0.29503	0.335023
1.36	0.29857	0.338159
1.37	0.30164	0.341282
1.38	0.3047	0.344392
1.39	0.30802	0.347489
1.4	0.31099	0.350573
1.41	0.31399	0.353643
1.42	0.31654	0.356701
1.43	0.31953	0.359745
1.44	0.32309	0.362776
1.45	0.32598	0.365795
1.46	0.32853	0.3688
1.47	0.33183	0.371792
1.48	0.33464	0.374771
1.49	0.33738	0.377736
1.5	0.34031	0.380689
1.51	0.34275	0.383629
1.52	0.3455	0.386556
1.53	0.34837	0.389469
1.54	0.35132	0.39237
1.55	0.35434	0.395257
1.56	0.35749	0.398132
1.57	0.36036	0.400994
1.58	0.36273	0.403843
1.59	0.36575	0.406679
1.6	0.36844	0.409502
1.61	0.37153	0.412312
1.62	0.37415	0.41511
1.63	0.37677	0.417895
1.64	0.37918	0.420667
1.65	0.38152	0.423426
1.66	0.38408	0.426173
1.67	0.3867	0.428908
1.68	0.38993	0.431629
1.69	0.39255	0.434338
1.7	0.39532	0.437035
1.71	0.39797	0.439719
1.72	0.40051	0.442391
1.73	0.40302	0.44505
1.74	0.40577	0.447697
1.75	0.40809	0.450332
1.76	0.41065	0.452955
1.77	0.41337	0.455565
1.78	0.41636	0.458163
1.79	0.41907	0.460749
1.8	0.42168	0.463323
1.81	0.42386	0.465885
1.82	0.42603	0.468435
1.83	0.42862	0.470973
1.84	0.43124	0.473499
1.85	0.43347	0.476014
1.86	0.43583	0.478516
1.87	0.43816	0.481007
1.88	0.44056	0.483486
1.89	0.44295	0.485953
1.9	0.4453	0.488409
1.91	0.44767	0.490853
1.92	0.44999	0.493286
1.93	0.45225	0.495707
1.94	0.45446	0.498117
1.95	0.45675	0.500516
1.96	0.45946	0.502903
1.97	0.46208	0.505279
1.98	0.46424	0.507643
1.99	0.46616	0.509997
2	0.46807	0.512339
2.01	0.46987	0.51467
2.02	0.47212	0.516991
2.03	0.47466	0.5193
2.04	0.47705	0.521598
2.05	0.4795	0.523885
2.06	0.48148	0.526162
2.07	0.48378	0.528428
2.08	0.48606	0.530683
2.09	0.48809	0.532927
2.1	0.49058	0.53516
2.11	0.49234	0.537383
2.12	0.49481	0.539596
2.13	0.49718	0.541798
2.14	0.49953	0.543989
2.15	0.50181	0.54617
2.16	0.50376	0.548341
2.17	0.50589	0.550501
2.18	0.50807	0.552651
2.19	0.51022	0.554791
2.2	0.51243	0.556921
2.21	0.51457	0.55904
2.22	0.51663	0.56115
2.23	0.51869	0.563249
2.24	0.52082	0.565338
2.25	0.52263	0.567418
2.26	0.52426	0.569487
2.27	0.52641	0.571547
2.28	0.52863	0.573597
2.29	0.53065	0.575637
2.3	0.53266	0.577667
2.31	0.53461	0.579688
2.32	0.53663	0.581699
2.33	0.53873	0.5837
2.34	0.5408	0.585692
2.35	0.54256	0.587674
2.36	0.54491	0.589647
2.37	0.54703	0.59161
2.38	0.54886	0.593564
2.39	0.55082	0.595509
2.4	0.55319	0.597445
2.41	0.55515	0.599371
2.42	0.55672	0.601288
2.43	0.5588	0.603196
2.44	0.5606	0.605095
2.45	0.56279	0.606984
2.46	0.56482	0.608865
2.47	0.5664	0.610737
2.48	0.56804	0.612599
2.49	0.5701	0.614453
2.5	0.57178	0.616298
2.51	0.57379	0.618134
2.52	0.5755	0.619962
2.53	0.57746	0.62178
2.54	0.57927	0.62359
2.55	0.58075	0.625392
2.56	0.5822	0.627184
2.57	0.58371	0.628968
2.58	0.58533	0.630744
2.59	0.58702	0.632511
2.6	0.58866	0.63427
2.61	0.59056	0.63602
2.62	0.59222	0.637762
2.63	0.59404	0.639495
2.64	0.59593	0.641221
2.65	0.59801	0.642938
2.66	0.59975	0.644647
2.67	0.60086	0.646347
2.68	0.60276	0.64804
2.69	0.60414	0.649724
2.7	0.60588	0.651401
2.71	0.60742	0.653069
2.72	0.60931	0.654729
2.73	0.61126	0.656382
2.74	0.61303	0.658026
2.75	0.6152	0.659663
2.76	0.61696	0.661292
2.77	0.6188	0.662913
2.78	0.62024	0.664526
2.79	0.62187	0.666131
2.8	0.62368	0.667729
2.81	0.625	0.66932
2.82	0.62654	0.670902
2.83	0.62785	0.672477
2.84	0.62966	0.674045
2.85	0.63115	0.675605
2.86	0.6326	0.677157
2.87	0.63416	0.678703
2.88	0.63559	0.68024
2.89	0.63725	0.681771
2.9	0.63873	0.683294
2.91	0.64032	0.684809
2.92	0.64191	0.686318
2.93	0.64317	0.687819
2.94	0.64455	0.689313
2.95	0.64596	0.6908
2.96	0.64752	0.69228
2.97	0.64918	0.693753
2.98	0.65068	0.695219
2.99	0.65201	0.696677
3	0.65315	0.698129
3.01	0.65449	0.699574
3.02	0.65592	0.701012
3.03	0.65761	0.702443
3.04	0.65911	0.703867
3.05	0.6608	0.705284
3.06	0.66226	0.706695
3.07	0.6636	0.708099
3.08	0.66498	0.709496
3.09	0.66666	0.710886
3.1	0.66793	0.71227
3.11	0.66962	0.713647
3.12	0.67096	0.715018
3.13	0.67245	0.716382
3.14	0.67391	0.717739
3.15	0.6753	0.71909
3.16	0.67707	0.720434
3.17	0.67826	0.721772
3.18	0.67965	0.723104
3.19	0.68092	0.724429
3.2	0.68231	0.725748
3.21	0.68379	0.727061
3.22	0.68565	0.728367
3.23	0.68724	0.729667
3.24	0.68852	0.730961
3.25	0.69015	0.732249
3.26	0.69152	0.73353
3.27	0.69303	0.734806
3.28	0.69456	0.736075
3.29	0.69582	0.737338
3.3	0.6972	0.738595
3.31	0.69847	0.739846
3.32	0.69978	0.741092
3.33	0.70095	0.742331
3.34	0.70232	0.743564
3.35	0.7037	0.744791
3.36	0.70499	0.746013
3.37	0.7063	0.747229
3.38	0.70765	0.748438
3.39	0.70907	0.749642
3.4	0.71026	0.750841
3.41	0.71132	0.752033
3.42	0.71279	0.75322
3.43	0.7139	0.754401
3.44	0.71515	0.755577
3.45	0.71619	0.756746
3.46	0.7176	0.757911
3.47	0.71876	0.759069
3.48	0.72017	0.760223
3.49	0.72136	0.76137
3.5	0.72244	0.762512
3.51	0.72379	0.763649
3.52	0.72514	0.76478
3.53	0.72633	0.765906
3.54	0.72756	0.767026
3.55	0.72881	0.768142
3.56	0.7301	0.769251
3.57	0.73148	0.770356
3.58	0.73283	0.771455
3.59	0.73401	0.772549
3.6	0.73511	0.773637
3.61	0.73619	0.774721
3.62	0.73788	0.775799
3.63	0.73915	0.776872
3.64	0.74006	0.77794
3.65	0.74127	0.779003
3.66	0.74203	0.780061
3.67	0.74278	0.781113
3.68	0.74375	0.782161
3.69	0.74459	0.783203
3.7	0.7456	0.784241
3.71	0.74666	0.785274
3.72	0.74772	0.786302
3.73	0.74892	0.787324
3.74	0.75013	0.788342
3.75	0.75126	0.789355
3.76	0.75216	0.790363
3.77	0.75295	0.791367
3.78	0.75378	0.792365
3.79	0.75457	0.793359
3.8	0.75562	0.794348
3.81	0.7566	0.795333
3.82	0.75766	0.796312
3.83	0.75923	0.797287
3.84	0.75994	0.798257
3.85	0.76074	0.799223
3.86	0.76171	0.800184
3.87	0.76257	0.80114
3.88	0.76399	0.802092
3.89	0.76511	0.803039
3.9	0.76629	0.803982
3.91	0.76751	0.80492
3.92	0.7684	0.805854
3.93	0.7695	0.806783
3.94	0.77061	0.807708
3.95	0.77157	0.808628
3.96	0.77244	0.809544
3.97	0.77313	0.810456
3.98	0.77396	0.811363
3.99	0.77505	0.812266
4	0.7763	0.813164
4.01	0.77731	0.814058
4.02	0.7783	0.814948
4.03	0.77917	0.815834
4.04	0.78022	0.816716
4.05	0.78142	0.817593
4.06	0.78265	0.818466
4.07	0.78346	0.819335
4.08	0.78452	0.820199
4.09	0.78565	0.82106
4.1	0.78664	0.821916
4.11	0.78748	0.822769
4.12	0.78832	0.823617
4.13	0.7895	0.824461
4.14	0.79045	0.825301
4.15	0.79139	0.826138
4.16	0.79213	0.82697
4.17	0.79288	0.827798
4.18	0.79366	0.828622
4.19	0.79441	0.829442
4.2	0.79544	0.830259
4.21	0.7964	0.831071
4.22	0.79713	0.83188
4.23	0.79794	0.832684
4.24	0.7988	0.833485
4.25	0.79955	0.834282
4.26	0.80034	0.835075
4.27	0.80147	0.835865
4.28	0.80239	0.83665
4.29	0.80344	0.837432
4.3	0.80408	0.83821
4.31	0.80481	0.838985
4.32	0.80553	0.839755
4.33	0.80638	0.840522
4.34	0.80735	0.841285
4.35	0.80804	0.842045
4.36	0.80876	0.842801
4.37	0.8097	0.843553
4.38	0.81063	0.844302
4.39	0.81137	0.845047
4.4	0.81217	0.845789
4.41	0.81335	0.846527
4.42	0.81428	0.847262
4.43	0.81523	0.847993
4.44	0.81582	0.84872
4.45	0.81683	0.849444
4.46	0.81768	0.850165
4.47	0.8189	0.850882
4.48	0.81955	0.851596
4.49	0.82021	0.852306
4.5	0.82099	0.853013
4.51	0.82193	0.853717
4.52	0.82273	0.854417
4.53	0.82343	0.855114
4.54	0.82406	0.855807
4.55	0.82513	0.856497
4.56	0.82601	0.857184
4.57	0.82667	0.857868
4.58	0.82749	0.858548
4.59	0.82814	0.859225
4.6	0.82878	0.859899
4.61	0.82923	0.860569
4.62	0.83004	0.861236
4.63	0.83082	0.861901
4.64	0.8317	0.862562
4.65	0.83258	0.863219
4.66	0.83338	0.863874
4.67	0.83426	0.864526
4.68	0.835	0.865174
4.69	0.83594	0.865819
4.7	0.83684	0.866462
4.71	0.83744	0.867101
4.72	0.83833	0.867737
4.73	0.83934	0.86837
4.74	0.8401	0.869
4.75	0.84099	0.869627
4.76	0.84162	0.870251
4.77	0.84207	0.870872
4.78	0.84278	0.87149
4.79	0.84349	0.872105
4.8	0.84399	0.872717
4.81	0.84468	0.873326
4.82	0.84524	0.873933
4.83	0.84591	0.874536
4.84	0.84648	0.875136
4.85	0.84719	0.875734
4.86	0.84784	0.876329
4.87	0.84855	0.876921
4.88	0.84934	0.87751
4.89	0.84994	0.878096
4.9	0.85048	0.87868
4.91	0.85144	0.87926
4.92	0.85216	0.879838
4.93	0.85261	0.880413
4.94	0.85315	0.880986
4.95	0.85381	0.881555
4.96	0.85431	0.882122
4.97	0.85511	0.882686
4.98	0.85579	0.883248
4.99	0.85664	0.883807
5	0.85723	0.884363
5.01	0.85776	0.884916
5.02	0.85848	0.885467
5.03	0.85906	0.886015
5.04	0.85959	0.886561
5.05	0.86014	0.887104
5.06	0.86043	0.887644
5.07	0.86106	0.888182
5.08	0.86181	0.888717
5.09	0.86234	0.88925
5.1	0.863	0.88978
5.11	0.86363	0.890307
5.12	0.86434	0.890832
5.13	0.8652	0.891355
5.14	0.86579	0.891875
5.15	0.86638	0.892392
5.16	0.86699	0.892907
5.17	0.86773	0.89342
5.18	0.86835	0.89393
5.19	0.86881	0.894438
5.2	0.86929	0.894943
5.21	0.86994	0.895446
5.22	0.87043	0.895946
5.23	0.87089	0.896444
5.24	0.87119	0.89694
5.25	0.87187	0.897433
5.26	0.87244	0.897924
5.27	0.87316	0.898413
5.28	0.87358	0.898899
5.29	0.87425	0.899383
5.3	0.87464	0.899864
5.31	0.87528	0.900344
5.32	0.87588	0.900821
5.33	0.87643	0.901295
5.34	0.87686	0.901768
5.35	0.87719	0.902238
5.36	0.87769	0.902706
5.37	0.87821	0.903171
5.38	0.87868	0.903635
5.39	0.87928	0.904096
5.4	0.87976	0.904555
5.41	0.8803	0.905012
5.42	0.8806	0.905467
5.43	0.88122	0.905919
5.44	0.88189	0.906369
5.45	0.88255	0.906817
5.46	0.88297	0.907263
5.47	0.88345	0.907707
5.48	0.88408	0.908149
5.49	0.88462	0.908589
5.5	0.885	0.909026
5.51	0.88539	0.909462
5.52	0.88584	0.909895
5.53	0.88626	0.910326
5.54	0.88686	0.910755
5.55	0.88734	0.911183
5.56	0.88769	0.911608
5.57	0.88835	0.912031
5.58	0.8888	0.912452
5.59	0.88926	0.912871
5.6	0.88975	0.913288
5.61	0.89046	0.913703
5.62	0.89092	0.914116
5.63	0.89122	0.914527
5.64	0.89162	0.914936
5.65	0.89214	0.915343
5.66	0.89265	0.915748
5.67	0.89312	0.916152
5.68	0.8936	0.916553
5.69	0.89418	0.916952
5.7	0.89461	0.91735
5.71	0.89519	0.917745
5.72	0.89548	0.918139
5.73	0.89582	0.918531
5.74	0.8963	0.918921
5.75	0.89664	0.919309
5.76	0.89714	0.919695
5.77	0.89754	0.920079
5.78	0.89793	0.920462
5.79	0.89826	0.920843
5.8	0.89866	0.921222
5.81	0.89914	0.921599
5.82	0.89964	0.921974
5.83	0.90007	0.922347
5.84	0.90041	0.922719
5.85	0.90091	0.923089
5.86	0.9012	0.923457
5.87	0.90162	0.923823
5.88	0.90204	0.924188
5.89	0.90242	0.924551
5.9	0.90287	0.924912
5.91	0.90333	0.925271
5.92	0.90359	0.925629
5.93	0.90396	0.925985
5.94	0.90463	0.926339
5.95	0.90511	0.926692
5.96	0.90569	0.927043
5.97	0.90639	0.927392
5.98	0.90677	0.927739
5.99	0.90712	0.928085
6	0.90771	0.928429
6.01	0.90802	0.928772
6.02	0.90841	0.929113
6.03	0.90884	0.929452
6.04	0.9093	0.92979
6.05	0.9097	0.930126
6.06	0.90992	0.93046
6.07	0.91047	0.930793
6.08	0.91087	0.931124
6.09	0.91104	0.931454
6.1	0.91142	0.931782
6.11	0.9118	0.932109
6.12	0.91229	0.932433
6.13	0.91268	0.932757
6.14	0.91296	0.933079
6.15	0.91314	0.933399
6.16	0.91339	0.933718
6.17	0.91376	0.934035
6.18	0.9142	0.934351
6.19	0.91461	0.934665
6.2	0.91514	0.934978
6.21	0.9156	0.935289
6.22	0.91598	0.935599
6.23	0.91621	0.935907
6.24	0.91666	0.936214
6.25	0.91692	0.936519
6.26	0.91734	0.936823
6.27	0.91782	0.937125
6.28	0.91807	0.937426
6.29	0.91846	0.937726
6.3	0.91875	0.938024
6.31	0.91927	0.93832
6.32	0.91981	0.938615
6.33	0.92007	0.938909
6.34	0.92026	0.939202
6.35	0.9207	0.939493
6.36	0.92108	0.939782
6.37	0.92159	0.94007
6.38	0.9218	0.940357
6.39	0.92234	0.940643
6.4	0.92272	0.940927
6.41	0.92291	0.94121
6.42	0.92323	0.941491
6.43	0.92354	0.941771
6.44	0.92405	0.94205
6.45	0.92417	0.942327
6.46	0.92454	0.942603
6.47	0.9249	0.942878
6.48	0.92521	0.943151
6.49	0.92557	0.943423
6.5	0.9258	0.943694
6.51	0.92604	0.943964
6.52	0.92624	0.944232
6.53	0.9264	0.944499
6.54	0.92672	0.944764
6.55	0.92718	0.945029
6.56	0.92757	0.945292
6.57	0.92783	0.945554
6.58	0.92797	0.945814
6.59	0.92821	0.946074
6.6	0.92845	0.946332
6.61	0.92878	0.946589
6.62	0.92921	0.946844
6.63	0.92942	0.947099
6.64	0.92971	0.947352
6.65	0.93005	0.947604
6.66	0.93028	0.947855
6.67	0.93067	0.948104
6.68	0.93101	0.948353
6.69	0.93129	0.9486
6.7	0.9317	0.948846
6.71	0.93188	0.949091
6.72	0.93224	0.949334
6.73	0.93276	0.949577
6.74	0.93289	0.949818
6.75	0.93315	0.950058
6.76	0.93358	0.950297
6.77	0.93387	0.950535
6.78	0.93416	0.950772
6.79	0.93453	0.951008
6.8	0.93475	0.951242
6.81	0.93513	0.951475
6.82	0.93537	0.951708
6.83	0.9357	0.951939
6.84	0.93598	0.952169
6.85	0.93634	0.952398
6.86	0.93658	0.952626
6.87	0.9368	0.952852
6.88	0.93715	0.953078
6.89	0.93723	0.953303
6.9	0.93756	0.953526
6.91	0.9378	0.953749
6.92	0.93803	0.95397
6.93	0.93835	0.95419
6.94	0.93862	0.95441
6.95	0.93888	0.954628
6.96	0.9391	0.954845
6.97	0.9393	0.955061
6.98	0.93951	0.955276
6.99	0.93981	0.95549
7	0.94006	0.955703
7.01	0.94036	0.955915
7.02	0.9406	0.956126
7.03	0.94077	0.956336
7.04	0.94101	0.956545
7.05	0.94135	0.956753
7.06	0.94158	0.95696
7.07	0.9418	0.957166
7.08	0.942	0.957371
7.09	0.94227	0.957575
7.1	0.94262	0.957778
7.11	0.9428	0.95798
7.12	0.94319	0.958181
7.13	0.94336	0.958382
7.14	0.94364	0.958581
7.15	0.94379	0.958779
7.16	0.94406	0.958976
7.17	0.94443	0.959173
7.18	0.94455	0.959368
7.19	0.94471	0.959563
7.2	0.94496	0.959756
7.21	0.94527	0.959949
7.22	0.94551	0.96014
7.23	0.94585	0.960331
7.24	0.946	0.960521
7.25	0.94636	0.96071
7.26	0.94663	0.960898
7.27	0.94696	0.961085
7.28	0.94737	0.961271
7.29	0.94763	0.961457
7.3	0.94804	0.961641
7.31	0.94837	0.961825
7.32	0.94857	0.962008
7.33	0.94872	0.962189
7.34	0.9489	0.96237
7.35	0.94912	0.962551
7.36	0.94933	0.96273
7.37	0.94967	0.962908
7.38	0.94993	0.963086
7.39	0.95023	0.963262
7.4	0.95042	0.963438
7.41	0.95069	0.963613
7.42	0.95099	0.963787
7.43	0.95125	0.963961
7.44	0.95151	0.964133
7.45	0.95172	0.964305
7.46	0.95197	0.964476
7.47	0.95216	0.964646
7.48	0.95235	0.964815
7.49	0.95264	0.964983
7.5	0.95281	0.965151
7.51	0.9531	0.965318
7.52	0.95329	0.965484
7.53	0.95348	0.965649
7.54	0.95372	0.965813
7.55	0.95396	0.965977
7.56	0.95422	0.96614
7.57	0.95457	0.966302
7.58	0.9547	0.966463
7.59	0.95497	0.966624
7.6	0.9552	0.966783
7.61	0.95537	0.966942
7.62	0.95547	0.967101
7.63	0.9556	0.967258
7.64	0.9558	0.967415
7.65	0.95605	0.967571
7.66	0.95618	0.967726
7.67	0.95636	0.96788
7.68	0.95646	0.968034
7.69	0.95668	0.968187
7.7	0.95685	0.968339
7.71	0.95725	0.968491
7.72	0.95754	0.968642
7.73	0.95787	0.968792
7.74	0.95808	0.968941
7.75	0.95821	0.96909
7.76	0.9583	0.969238
7.77	0.95841	0.969385
7.78	0.95877	0.969532
7.79	0.95893	0.969677
7.8	0.95913	0.969823
7.81	0.95927	0.969967
7.82	0.95941	0.970111
7.83	0.95958	0.970254
7.84	0.95975	0.970396
7.85	0.95999	0.970538
7.86	0.96017	0.970679
7.87	0.96034	0.970819
7.88	0.96038	0.970959
7.89	0.96053	0.971098
7.9	0.96078	0.971236
7.91	0.96083	0.971374
7.92	0.96095	0.971511
7.93	0.9611	0.971647
7.94	0.96116	0.971783
7.95	0.96142	0.971918
7.96	0.96156	0.972052
7.97	0.96172	0.972186
7.98	0.96191	0.972319
7.99	0.96222	0.972452
8	0.96228	0.972584
8.01	0.96242	0.972715
8.02	0.96261	0.972845
8.03	0.96274	0.972975
8.04	0.96287	0.973105
8.05	0.96314	0.973233
8.06	0.96335	0.973362
8.07	0.96351	0.973489
8.08	0.96375	0.973616
8.09	0.96381	0.973742
8.1	0.96393	0.973868
8.11	0.96402	0.973993
8.12	0.96424	0.974117
8.13	0.96435	0.974241
8.14	0.96442	0.974365
8.15	0.96454	0.974487
8.16	0.96468	0.974609
8.17	0.96481	0.974731
8.18	0.96501	0.974852
8.19	0.96511	0.974972
8.2	0.96523	0.975092
8.21	0.9654	0.975211
8.22	0.96544	0.97533
8.23	0.96567	0.975448
8.24	0.96591	0.975566
8.25	0.96608	0.975682
8.26	0.96627	0.975799
8.27	0.96644	0.975915
8.28	0.96655	0.97603
8.29	0.96678	0.976145
8.3	0.96692	0.976259
8.31	0.96711	0.976373
8.32	0.96725	0.976486
8.33	0.96749	0.976598
8.34	0.96754	0.97671
8.35	0.9677	0.976822
8.36	0.96782	0.976933
8.37	0.96808	0.977043
8.38	0.96816	0.977153
8.39	0.96825	0.977262
8.4	0.96841	0.977371
8.41	0.96853	0.977479
8.42	0.96875	0.977587
8.43	0.96884	0.977694
8.44	0.96886	0.977801
8.45	0.96905	0.977907
8.46	0.96918	0.978013
8.47	0.96932	0.978118
8.48	0.96936	0.978223
8.49	0.96948	0.978327
8.5	0.96953	0.978431
8.51	0.96961	0.978534
8.52	0.96976	0.978637
8.53	0.96993	0.978739
8.54	0.97	0.978841
8.55	0.97023	0.978942
8.56	0.97036	0.979043
8.57	0.97044	0.979143
8.58	0.9706	0.979243
8.59	0.97075	0.979343
8.6	0.97086	0.979441
8.61	0.97115	0.97954
8.62	0.97133	0.979638
8.63	0.97151	0.979735
8.64	0.97163	0.979832
8.65	0.97171	0.979929
8.66	0.97178	0.980025
8.67	0.97193	0.98012
8.68	0.97207	0.980216
8.69	0.97207	0.98031
8.7	0.97225	0.980405
8.71	0.97229	0.980498
8.72	0.97234	0.980592
8.73	0.97257	0.980685
8.74	0.97268	0.980777
8.75	0.97271	0.980869
8.76	0.97283	0.980961
8.77	0.97293	0.981052
8.78	0.97304	0.981142
8.79	0.97318	0.981233
8.8	0.97342	0.981322
8.81	0.97344	0.981412
8.82	0.9736	0.981501
8.83	0.97365	0.981589
8.84	0.97374	0.981677
8.85	0.97389	0.981765
8.86	0.97401	0.981852
8.87	0.9741	0.981939
8.88	0.97433	0.982026
8.89	0.97448	0.982112
8.9	0.97453	0.982197
8.91	0.97456	0.982283
8.92	0.97466	0.982367
8.93	0.97478	0.982452
8.94	0.97494	0.982536
8.95	0.975	0.982619
8.96	0.97506	0.982703
8.97	0.97514	0.982785
8.98	0.97525	0.982868
8.99	0.97535	0.98295
9	0.97548	0.983031
9.01	0.97559	0.983113
9.02	0.97569	0.983193
9.03	0.97585	0.983274
9.04	0.97595	0.983354
9.05	0.97605	0.983434
9.06	0.97617	0.983513
9.07	0.97617	0.983592
9.08	0.97633	0.98367
9.09	0.97641	0.983748
9.1	0.9765	0.983826
9.11	0.97655	0.983904
9.12	0.97665	0.983981
9.13	0.97677	0.984057
9.14	0.97682	0.984134
9.15	0.9769	0.98421
9.16	0.97702	0.984285
9.17	0.97706	0.98436
9.18	0.97725	0.984435
9.19	0.97744	0.98451
9.2	0.97755	0.984584
9.21	0.97774	0.984658
9.22	0.97789	0.984731
9.23	0.97798	0.984804
9.24	0.97817	0.984877
9.25	0.97823	0.984949
9.26	0.97828	0.985021
9.27	0.97836	0.985093
9.28	0.97838	0.985164
9.29	0.97851	0.985235
9.3	0.97859	0.985306
9.31	0.97869	0.985376
9.32	0.97874	0.985446
9.33	0.97879	0.985516
9.34	0.97884	0.985585
9.35	0.97893	0.985654
9.36	0.97909	0.985723
9.37	0.97921	0.985791
9.38	0.97931	0.985859
9.39	0.9794	0.985927
9.4	0.97951	0.985994
9.41	0.97954	0.986061
9.42	0.97961	0.986128
9.43	0.97961	0.986195
9.44	0.97966	0.986261
9.45	0.97985	0.986326
9.46	0.97989	0.986392
9.47	0.97997	0.986457
9.48	0.98003	0.986522
9.49	0.98013	0.986586
9.5	0.98021	0.98665
9.51	0.98026	0.986714
9.52	0.98036	0.986778
9.53	0.98039	0.986841
9.54	0.98054	0.986904
9.55	0.98068	0.986967
9.56	0.98075	0.987029
9.57	0.98082	0.987091
9.58	0.9809	0.987153
9.59	0.98093	0.987215
9.6	0.98105	0.987276
9.61	0.98111	0.987337
9.62	0.9812	0.987397
9.63	0.98123	0.987458
9.64	0.98128	0.987518
9.65	0.98137	0.987577
9.66	0.98149	0.987637
9.67	0.98161	0.987696
9.68	0.98167	0.987755
9.69	0.98182	0.987814
9.7	0.98188	0.987872
9.71	0.98199	0.98793
9.72	0.98204	0.987988
9.73	0.98207	0.988045
9.74	0.9821	0.988102
9.75	0.98221	0.988159
9.76	0.98223	0.988216
9.77	0.98233	0.988272
9.78	0.98235	0.988329
9.79	0.98241	0.988384
9.8	0.98249	0.98844
9.81	0.9826	0.988495
9.82	0.98265	0.98855
9.83	0.98279	0.988605
9.84	0.98293	0.98866
9.85	0.98299	0.988714
9.86	0.98304	0.988768
9.87	0.98309	0.988822
9.88	0.9832	0.988875
9.89	0.98325	0.988929
9.9	0.98331	0.988982
9.91	0.98337	0.989034
9.92	0.98343	0.989087
9.93	0.98348	0.989139
9.94	0.98353	0.989191
9.95	0.98356	0.989243
9.96	0.98358	0.989294
9.97	0.98362	0.989345
9.98	0.98368	0.989396
9.99	0.98377	0.989447
10	0.98382	0.989498
10.01	0.98392	0.989548
10.02	0.98404	0.989598
10.03	0.9841	0.989648
10.04	0.98416	0.989697
10.05	0.98422	0.989747
10.06	0.98428	0.989796
10.07	0.98428	0.989845
10.08	0.98442	0.989893
10.09	0.9845	0.989942
10.1	0.98456	0.98999
10.11	0.98459	0.990038
10.12	0.98462	0.990085
10.13	0.98467	0.990133
10.14	0.98469	0.99018
10.15	0.98475	0.990227
10.16	0.98484	0.990274
10.17	0.98495	0.99032
10.18	0.98499	0.990367
10.19	0.98507	0.990413
10.2	0.98517	0.990459
10.21	0.98522	0.990504
10.22	0.98535	0.99055
10.23	0.98535	0.990595
10.24	0.98542	0.99064
10.25	0.98545	0.990685
10.26	0.98554	0.990729
10.27	0.98562	0.990774
10.28	0.98564	0.990818
10.29	0.98579	0.990862
10.3	0.98589	0.990906
10.31	0.98596	0.990949
10.32	0.98602	0.990992
10.33	0.98608	0.991036
10.34	0.98613	0.991078
10.35	0.98613	0.991121
10.36	0.98625	0.991164
10.37	0.98625	0.991206
10.38	0.98637	0.991248
10.39	0.98643	0.99129
10.4	0.98643	0.991332
10.41	0.98645	0.991373
10.42	0.98647	0.991414
10.43	0.98659	0.991455
10.44	0.98663	0.991496
10.45	0.98671	0.991537
10.46	0.98674	0.991578
10.47	0.98676	0.991618
10.48	0.98684	0.991658
10.49	0.98686	0.991698
10.5	0.98689	0.991738
10.51	0.98702	0.991777
10.52	0.98708	0.991817
10.53	0.9871	0.991856
10.54	0.98718	0.991895
10.55	0.98725	0.991933
10.56	0.98736	0.991972
10.57	0.98744	0.992011
10.58	0.9875	0.992049
10.59	0.98758	0.992087
10.6	0.98763	0.992125
10.61	0.98766	0.992162
10.62	0.98768	0.9922
10.63	0.98768	0.992237
10.64	0.98771	0.992274
10.65	0.98774	0.992311
10.66	0.98777	0.992348
10.67	0.98783	0.992385
10.68	0.98783	0.992421
10.69	0.98786	0.992458
10.7	0.98789	0.992494
10.71	0.98794	0.99253
10.72	0.98799	0.992565
10.73	0.98814	0.992601
10.74	0.98817	0.992636
10.75	0.98823	0.992672
10.76	0.98828	0.992707
10.77	0.98833	0.992742
10.78	0.98833	0.992776
10.79	0.98836	0.992811
10.8	0.98841	0.992845
10.81	0.9885	0.992879
10.82	0.98855	0.992914
10.83	0.98855	0.992947
10.84	0.9886	0.992981
10.85	0.98871	0.993015
10.86	0.98876	0.993048
10.87	0.98889	0.993082
10.88	0.98894	0.993115
10.89	0.98903	0.993148
10.9	0.98908	0.99318
10.91	0.98916	0.993213
10.92	0.98916	0.993246
10.93	0.98919	0.993278
10.94	0.98925	0.99331
10.95	0.98928	0.993342
10.96	0.98934	0.993374
10.97	0.98937	0.993406
10.98	0.98937	0.993437
10.99	0.98942	0.993469
11	0.98945	0.9935
11.01	0.98953	0.993531
11.02	0.98959	0.993562
11.03	0.98961	0.993593
11.04	0.98975	0.993623
11.05	0.98975	0.993654
11.06	0.98981	0.993684
11.07	0.98987	0.993715
11.08	0.98987	0.993745
11.09	0.98989	0.993775
11.1	0.98994	0.993804
11.11	0.98994	0.993834
11.12	0.98997	0.993864
11.13	0.98999	0.993893
11.14	0.99007	0.993922
11.15	0.99007	0.993951
11.16	0.99012	0.99398
11.17	0.99018	0.994009
11.18	0.99025	0.994038
11.19	0.99033	0.994066
11.2	0.99033	0.994095
11.21	0.9904	0.994123
11.22	0.99043	0.994151
11.23	0.99046	0.994179
11.24	0.99048	0.994207
11.25	0.99063	0.994235
11.26	0.99076	0.994262
11.27	0.99079	0.99429
11.28	0.99084	0.994317
11.29	0.99089	0.994344
11.3	0.99091	0.994371
11.31	0.99091	0.994398
11.32	0.99095	0.994425
11.33	0.99098	0.994452
11.34	0.99107	0.994478
11.35	0.99107	0.994505
11.36	0.9911	0.994531
11.37	0.9911	0.994557
11.38	0.99117	0.994583
11.39	0.99117	0.994609
11.4	0.99129	0.994635
11.41	0.99131	0.994661
11.42	0.99131	0.994686
11.43	0.99131	0.994712
11.44	0.99141	0.994737
11.45	0.99146	0.994762
11.46	0.99146	0.994787
11.47	0.99149	0.994812
11.48	0.99154	0.994837
11.49	0.99154	0.994862
11.5	0.99159	0.994886
11.51	0.99169	0.994911
11.52	0.99172	0.994935
11.53	0.9918	0.994959
11.54	0.99183	0.994983
11.55	0.99183	0.995007
11.56	0.9919	0.995031
11.57	0.9919	0.995055
11.58	0.992	0.995079
11.59	0.9921	0.995102
11.6	0.99214	0.995126
11.61	0.99217	0.995149
11.62	0.99222	0.995172
11.63	0.99225	0.995195
11.64	0.9923	0.995218
11.65	0.9923	0.995241
11.66	0.9923	0.995264
11.67	0.99233	0.995287
11.68	0.99239	0.995309
11.69	0.99241	0.995332
11.7	0.99241	0.995354
11.71	0.99244	0.995376
11.72	0.99244	0.995398
11.73	0.99244	0.995421
11.74	0.99246	0.995442
11.75	0.99246	0.995464
11.76	0.99248	0.995486
11.77	0.99248	0.995508
11.78	0.99251	0.995529
11.79	0.99251	0.99555
11.8	0.99251	0.995572
11.81	0.99254	0.995593
11.82	0.99256	0.995614
11.83	0.99272	0.995635
11.84	0.99275	0.995656
11.85	0.99275	0.995677
11.86	0.99277	0.995697
11.87	0.99279	0.995718
11.88	0.99279	0.995738
11.89	0.99285	0.995759
11.9	0.99288	0.995779
11.91	0.99291	0.995799
11.92	0.99296	0.995819
11.93	0.99299	0.99584
11.94	0.99303	0.995859
11.95	0.99303	0.995879
11.96	0.99309	0.995899
11.97	0.99309	0.995919
11.98	0.99315	0.995938
11.99	0.99318	0.995958
12	0.99327	0.995977
12.01	0.99332	0.995996
12.02	0.99335	0.996015
12.03	0.99335	0.996034
12.04	0.99337	0.996053
12.05	0.99342	0.996072
12.06	0.99348	0.996091
12.07	0.99348	0.99611
12.08	0.99351	0.996128
12.09	0.99353	0.996147
12.1	0.99361	0.996165
12.11	0.99366	0.996184
12.12	0.99371	0.996202
12.13	0.99371	0.99622
12.14	0.99371	0.996238
12.15	0.99374	0.996256
12.16	0.99374	0.996274
12.17	0.99378	0.996292
12.18	0.9938	0.99631
12.19	0.99383	0.996327
12.2	0.99385	0.996345
12.21	0.99385	0.996362
12.22	0.99388	0.99638
12.23	0.99388	0.996397
12.24	0.99398	0.996414
12.25	0.99398	0.996432
12.26	0.99404	0.996449
12.27	0.99404	0.996466
12.28	0.99413	0.996483
12.29	0.99413	0.996499
12.3	0.99416	0.996516
12.31	0.99419	0.996533
12.32	0.99419	0.996549
12.33	0.99422	0.996566
12.34	0.99422	0.996582
12.35	0.99422	0.996599
12.36	0.99424	0.996615
12.37	0.99429	0.996631
12.38	0.99429	0.996647
12.39	0.99431	0.996663
12.4	0.99431	0.996679
12.41	0.99431	0.996695
12.42	0.99433	0.996711
12.43	0.99433	0.996727
12.44	0.99438	0.996743
12.45	0.99438	0.996758
12.46	0.99438	0.996774
12.47	0.99443	0.996789
12.48	0.99449	0.996804
12.49	0.99449	0.99682
12.5	0.99452	0.996835
12.51	0.99457	0.99685
12.52	0.99459	0.996865
12.53	0.99459	0.99688
12.54	0.99464	0.996895
12.55	0.99467	0.99691
12.56	0.99469	0.996925
12.57	0.99469	0.996939
12.58	0.99469	0.996954
12.59	0.99472	0.996969
12.6	0.99484	0.996983
12.61	0.99484	0.996998
12.62	0.99484	0.997012
12.63	0.99484	0.997026
12.64	0.99484	0.997041
12.65	0.99484	0.997055
12.66	0.99484	0.997069
12.67	0.99487	0.997083
12.68	0.9949	0.997097
12.69	0.99492	0.997111
12.7	0.99495	0.997125
12.71	0.99495	0.997138
12.72	0.99497	0.997152
12.73	0.99503	0.997166
12.74	0.99506	0.997179
12.75	0.99506	0.997193
12.76	0.9951	0.997206
12.77	0.99512	0.99722
12.78	0.99514	0.997233
12.79	0.99516	0.997246
12.8	0.99516	0.997259
12.81	0.99518	0.997272
12.82	0.9952	0.997285
12.83	0.9952	0.997298
12.84	0.99525	0.997311
12.85	0.99525	0.997324
12.86	0.99525	0.997337
12.87	0.99527	0.99735
12.88	0.99529	0.997362
12.89	0.99532	0.997375
12.9	0.99535	0.997388
12.91	0.9954	0.9974
12.92	0.9954	0.997413
12.93	0.99549	0.997425
12.94	0.99554	0.997437
12.95	0.99554	0.99745
12.96	0.99554	0.997462
12.97	0.99557	0.997474
12.98	0.99559	0.997486
12.99	0.99561	0.997498
13	0.99569	0.99751
13.01	0.99572	0.997522
13.02	0.99572	0.997534
13.03	0.99572	0.997546
13.04	0.99575	0.997557
13.05	0.99581	0.997569
13.06	0.99585	0.997581
13.07	0.99588	0.997592
13.08	0.99594	0.997604
13.09	0.99594	0.997615
13.1	0.99594	0.997627
13.11	0.99594	0.997638
13.12	0.99594	0.997649
13.13	0.99594	0.997661
13.14	0.99596	0.997672
13.15	0.99598	0.997683
13.16	0.99598	0.997694
13.17	0.99603	0.997705
13.18	0.99603	0.997716
13.19	0.99609	0.997727
13.2	0.99611	0.997738
13.21	0.99611	0.997749
13.22	0.99611	0.997759
13.23	0.99615	0.99777
13.24	0.99615	0.997781
13.25	0.99615	0.997791
13.26	0.99615	0.997802
13.27	0.99618	0.997813
13.28	0.99618	0.997823
13.29	0.99621	0.997833
13.3	0.99621	0.997844
13.31	0.99621	0.997854
13.32	0.99623	0.997864
13.33	0.99623	0.997875
13.34	0.99628	0.997885
13.35	0.99628	0.997895
13.36	0.99631	0.997905
13.37	0.99634	0.997915
13.38	0.99634	0.997925
13.39	0.99637	0.997935
13.4	0.9964	0.997945
13.41	0.9964	0.997955
13.42	0.9964	0.997964
13.43	0.9964	0.997974
13.44	0.99643	0.997984
13.45	0.99643	0.997994
13.46	0.99643	0.998003
13.47	0.99648	0.998013
13.48	0.9965	0.998022
13.49	0.99653	0.998032
13.5	0.99653	0.998041
13.51	0.99656	0.99805
13.52	0.99659	0.99806
13.53	0.99662	0.998069
13.54	0.99662	0.998078
13.55	0.99662	0.998088
13.56	0.99667	0.998097
13.57	0.99667	0.998106
13.58	0.99667	0.998115
13.59	0.99667	0.998124
13.6	0.99669	0.998133
13.61	0.99672	0.998142
13.62	0.99678	0.998151
13.63	0.99678	0.99816
13.64	0.99678	0.998168
13.65	0.99678	0.998177
13.66	0.99678	0.998186
13.67	0.99678	0.998195
13.68	0.99678	0.998203
13.69	0.99678	0.998212
13.7	0.99681	0.99822
13.71	0.99684	0.998229
13.72	0.99684	0.998237
13.73	0.99684	0.998246
13.74	0.99684	0.998254
13.75	0.99684	0.998262
13.76	0.99684	0.998271
13.77	0.99684	0.998279
13.78	0.99684	0.998287
13.79	0.99684	0.998296
13.8	0.99684	0.998304
13.81	0.99684	0.998312
13.82	0.99684	0.99832
13.83	0.99684	0.998328
13.84	0.99684	0.998336
13.85	0.9969	0.998344
13.86	0.9969	0.998352
13.87	0.9969	0.99836
13.88	0.9969	0.998368
13.89	0.99693	0.998375
13.9	0.99696	0.998383
13.91	0.99699	0.998391
13.92	0.99699	0.998399
13.93	0.99699	0.998406
13.94	0.99702	0.998414
13.95	0.99705	0.998421
13.96	0.99713	0.998429
13.97	0.99713	0.998437
13.98	0.99713	0.998444
13.99	0.99713	0.998451
14	0.99715	0.998459
14.01	0.99718	0.998466
14.02	0.99718	0.998474
14.03	0.99718	0.998481
14.04	0.99718	0.998488
14.05	0.99721	0.998495
14.06	0.99727	0.998503
14.07	0.99727	0.99851
14.08	0.9973	0.998517
14.09	0.9973	0.998524
14.1	0.99733	0.998531
14.11	0.99733	0.998538
14.12	0.99733	0.998545
14.13	0.99736	0.998552
14.14	0.99736	0.998559
14.15	0.99736	0.998566
14.16	0.99736	0.998573
14.17	0.99736	0.99858
14.18	0.99736	0.998586
14.19	0.99736	0.998593
14.2	0.99744	0.9986
14.21	0.99744	0.998607
14.22	0.99744	0.998613
14.23	0.99744	0.99862
14.24	0.99744	0.998627
14.25	0.99744	0.998633
14.26	0.99751	0.99864
14.27	0.99751	0.998646
14.28	0.99751	0.998653
14.29	0.99751	0.998659
14.3	0.99751	0.998665
14.31	0.99751	0.998672
14.32	0.99751	0.998678
14.33	0.99751	0.998685
14.34	0.99756	0.998691
14.35	0.99756	0.998697
14.36	0.99756	0.998703
14.37	0.99759	0.99871
14.38	0.99762	0.998716
14.39	0.99764	0.998722
14.4	0.99764	0.998728
14.41	0.99766	0.998734
14.42	0.99766	0.99874
14.43	0.99769	0.998746
14.44	0.99771	0.998752
14.45	0.99771	0.998758
14.46	0.99771	0.998764
14.47	0.99771	0.99877
14.48	0.99774	0.998776
14.49	0.99774	0.998782
14.5	0.99774	0.998788
14.51	0.99781	0.998793
14.52	0.99781	0.998799
14.53	0.99783	0.998805
14.54	0.99783	0.998811
14.55	0.99783	0.998816
14.56	0.99786	0.998822
14.57	0.99786	0.998828
14.58	0.99786	0.998833
14.59	0.99786	0.998839
14.6	0.99786	0.998844
14.61	0.99786	0.99885
14.62	0.99789	0.998855
14.63	0.99789	0.998861
14.64	0.99789	0.998866
14.65	0.99789	0.998872
14.66	0.99789	0.998877
14.67	0.99789	0.998883
14.68	0.99789	0.998888
14.69	0.99792	0.998893
14.7	0.99792	0.998899
14.71	0.99795	0.998904
14.72	0.99795	0.998909
14.73	0.99795	0.998914
14.74	0.99795	0.998919
14.75	0.99795	0.998925
14.76	0.99795	0.99893
14.77	0.99798	0.998935
14.78	0.99798	0.99894
14.79	0.99798	0.998945
14.8	0.99798	0.99895
14.81	0.99801	0.998955
14.82	0.99801	0.99896
14.83	0.99801	0.998965
14.84	0.99806	0.99897
14.85	0.99806	0.998975
14.86	0.99806	0.99898
14.87	0.99808	0.998985
14.88	0.99808	0.99899
14.89	0.99808	0.998994
14.9	0.99811	0.998999
14.91	0.99811	0.999004
14.92	0.99814	0.999009
14.93	0.99817	0.999014
14.94	0.99817	0.999018
14.95	0.9982	0.999023
14.96	0.9982	0.999028
14.97	0.9982	0.999032
14.98	0.9982	0.999037
14.99	0.9982	0.999042
15	0.99822	0.999046
15.01	0.99824	0.999051
15.02	0.99824	0.999055
15.03	0.99824	0.99906
15.04	0.99824	0.999064
15.05	0.99824	0.999069
15.06	0.99827	0.999073
15.07	0.99827	0.999078
15.08	0.99829	0.999082
15.09	0.99829	0.999086
15.1	0.99829	0.999091
15.11	0.99837	0.999095
15.12	0.99837	0.9991
15.13	0.99839	0.999104
15.14	0.99839	0.999108
15.15	0.99839	0.999112
15.16	0.99839	0.999117
15.17	0.99839	0.999121
15.18	0.99842	0.999125
15.19	0.99845	0.999129
15.2	0.99848	0.999133
15.21	0.99851	0.999138
15.22	0.99851	0.999142
15.23	0.99851	0.999146
15.24	0.99854	0.99915
15.25	0.99854	0.999154
15.26	0.99854	0.999158
15.27	0.99854	0.999162
15.28	0.99856	0.999166
15.29	0.99856	0.99917
15.3	0.99856	0.999174
15.31	0.99856	0.999178
15.32	0.99856	0.999182
15.33	0.99856	0.999186
15.34	0.99859	0.99919
15.35	0.99859	0.999194
15.36	0.99859	0.999197
15.37	0.99859	0.999201
15.38	0.99859	0.999205
15.39	0.99862	0.999209
15.4	0.99862	0.999213
15.41	0.99862	0.999216
15.42	0.99862	0.99922
15.43	0.99862	0.999224
15.44	0.99862	0.999228
15.45	0.99862	0.999231
15.46	0.99862	0.999235
15.47	0.99862	0.999239
15.48	0.99862	0.999242
15.49	0.99862	0.999246
15.5	0.99862	0.99925
15.51	0.99862	0.999253
15.52	0.99862	0.999257
15.53	0.99862	0.99926
15.54	0.99862	0.999264
15.55	0.99862	0.999267
15.56	0.99862	0.999271
15.57	0.99862	0.999274
15.58	0.99865	0.999278
15.59	0.99865	0.999281
15.6	0.99868	0.999285
15.61	0.9987	0.999288
15.62	0.9987	0.999292
15.63	0.99873	0.999295
15.64	0.99873	0.999298
15.65	0.99873	0.999302
15.66	0.99873	0.999305
15.67	0.99873	0.999308
15.68	0.99879	0.999312
15.69	0.99879	0.999315
15.7	0.99879	0.999318
15.71	0.99879	0.999322
15.72	0.99879	0.999325
15.73	0.99879	0.999328
15.74	0.99879	0.999331
15.75	0.99879	0.999334
15.76	0.99879	0.999338
15.77	0.99879	0.999341
15.78	0.99879	0.999344
15.79	0.99879	0.999347
15.8	0.99879	0.99935
15.81	0.99879	0.999353
15.82	0.99879	0.999356
15.83	0.99879	0.999359
15.84	0.99879	0.999363
15.85	0.99879	0.999366
15.86	0.99879	0.999369
15.87	0.99879	0.999372
15.88	0.99881	0.999375
15.89	0.99881	0.999378
15.9	0.99881	0.999381
15.91	0.99881	0.999384
15.92	0.99881	0.999387
15.93	0.99881	0.999389
15.94	0.99881	0.999392
15.95	0.99881	0.999395
15.96	0.99881	0.999398
15.97	0.99883	0.999401
15.98	0.99883	0.999404
15.99	0.99883	0.999407
16	0.99883	0.99941
16.01	0.99885	0.999412
16.02	0.99885	0.999415
16.03	0.99885	0.999418
16.04	0.99885	0.999421
16.05	0.99888	0.999424
16.06	0.99888	0.999426
16.07	0.99888	0.999429
16.08	0.99888	0.999432
16.09	0.99888	0.999435
16.1	0.99888	0.999437
16.11	0.99888	0.99944
16.12	0.99888	0.999443
16.13	0.99888	0.999445
16.14	0.99888	0.999448
16.15	0.99888	0.999451
16.16	0.99888	0.999453
16.17	0.99888	0.999456
16.18	0.99888	0.999458
16.19	0.99888	0.999461
16.2	0.99888	0.999464
16.21	0.99888	0.999466
16.22	0.99888	0.999469
16.23	0.99888	0.999471
16.24	0.99888	0.999474
16.25	0.99888	0.999476
16.26	0.99888	0.999479
16.27	0.99888	0.999481
16.28	0.99888	0.999484
16.29	0.99888	0.999486
16.3	0.99888	0.999489
16.31	0.99888	0.999491
16.32	0.99888	0.999494
16.33	0.99888	0.999496
16.34	0.99888	0.999499
16.35	0.99888	0.999501
16.36	0.99888	0.999503
16.37	0.99888	0.999506
16.38	0.99888	0.999508
16.39	0.99888	0.99951
16.4	0.99888	0.999513
16.41	0.99888	0.999515
16.42	0.99888	0.999517
16.43	0.99888	0.99952
16.44	0.99888	0.999522
16.45	0.99888	0.999524
16.46	0.99888	0.999527
16.47	0.99888	0.999529
16.48	0.99888	0.999531
16.49	0.99888	0.999533
16.5	0.99888	0.999536
16.51	0.99888	0.999538
16.52	0.9989	0.99954
16.53	0.9989	0.999542
16.54	0.9989	0.999544
16.55	0.9989	0.999547
16.56	0.99893	0.999549
16.57	0.99895	0.999551
16.58	0.99895	0.999553
16.59	0.99895	0.999555
16.6	0.99895	0.999557
16.61	0.99895	0.999559
16.62	0.99895	0.999562
16.63	0.99895	0.999564
16.64	0.99895	0.999566
16.65	0.99897	0.999568
16.66	0.99897	0.99957
16.67	0.99897	0.999572
16.68	0.99897	0.999574
16.69	0.99897	0.999576
16.7	0.99897	0.999578
16.71	0.999	0.99958
16.72	0.999	0.999582
16.73	0.999	0.999584
16.74	0.999	0.999586
16.75	0.99903	0.999588
16.76	0.99903	0.99959
16.77	0.99903	0.999592
16.78	0.99903	0.999594
16.79	0.99903	0.999596
16.8	0.99903	0.999598
16.81	0.99903	0.9996
16.82	0.99903	0.999602
16.83	0.99903	0.999604
16.84	0.99905	0.999605
16.85	0.99905	0.999607
16.86	0.99905	0.999609
16.87	0.99905	0.999611
16.88	0.99905	0.999613
16.89	0.99905	0.999615
16.9	0.99905	0.999617
16.91	0.99908	0.999618
16.92	0.99908	0.99962
16.93	0.99908	0.999622
16.94	0.99908	0.999624
16.95	0.99908	0.999626
16.96	0.99908	0.999628
16.97	0.99908	0.999629
16.98	0.99908	0.999631
16.99	0.99908	0.999633
17	0.99908	0.999635
17.01	0.99908	0.999636
17.02	0.9991	0.999638
17.03	0.9991	0.99964
17.04	0.9991	0.999642
17.05	0.9991	0.999643
17.06	0.9991	0.999645
17.07	0.9991	0.999647
17.08	0.9991	0.999648
17.09	0.9991	0.99965
17.1	0.9991	0.999652
17.11	0.9991	0.999653
17.12	0.9991	0.999655
17.13	0.99913	0.999657
17.14	0.99913	0.999658
17.15	0.99913	0.99966
17.16	0.99913	0.999662
17.17	0.99916	0.999663
17.18	0.99916	0.999665
17.19	0.99916	0.999666
17.2	0.99916	0.999668
17.21	0.99916	0.99967
17.22	0.99916	0.999671
17.23	0.99916	0.999673
17.24	0.99916	0.999674
17.25	0.99916	0.999676
17.26	0.99916	0.999677
17.27	0.99916	0.999679
17.28	0.99916	0.999681
17.29	0.99916	0.999682
17.3	0.99919	0.999684
17.31	0.99919	0.999685
17.32	0.99919	0.999687
17.33	0.99922	0.999688
17.34	0.99922	0.99969
17.35	0.99922	0.999691
17.36	0.99922	0.999693
17.37	0.99922	0.999694
17.38	0.99922	0.999696
17.39	0.99922	0.999697
17.4	0.99922	0.999698
17.41	0.99922	0.9997
17.42	0.99922	0.999701
17.43	0.99922	0.999703
17.44	0.99922	0.999704
17.45	0.99922	0.999706
17.46	0.99922	0.999707
17.47	0.99922	0.999708
17.48	0.99922	0.99971
17.49	0.99922	0.999711
17.5	0.99922	0.999713
17.51	0.99922	0.999714
17.52	0.99924	0.999715
17.53	0.99924	0.999717
17.54	0.99927	0.999718
17.55	0.99927	0.999719
17.56	0.99927	0.999721
17.57	0.99927	0.999722
17.58	0.99927	0.999723
17.59	0.99927	0.999725
17.6	0.99927	0.999726
17.61	0.99929	0.999727
17.62	0.99929	0.999729
17.63	0.99932	0.99973
17.64	0.99932	0.999731
17.65	0.99932	0.999733
17.66	0.99932	0.999734
17.67	0.99932	0.999735
17.68	0.99932	0.999736
17.69	0.99932	0.999738
17.7	0.99932	0.999739
17.71	0.99934	0.99974
17.72	0.99934	0.999741
17.73	0.99934	0.999743
17.74	0.99934	0.999744
17.75	0.99934	0.999745
17.76	0.99934	0.999746
17.77	0.99934	0.999747
17.78	0.99934	0.999749
17.79	0.99936	0.99975
17.8	0.99936	0.999751
17.81	0.99936	0.999752
17.82	0.99936	0.999753
17.83	0.99936	0.999755
17.84	0.99936	0.999756
17.85	0.99936	0.999757
17.86	0.99936	0.999758
17.87	0.99936	0.999759
17.88	0.99936	0.99976
17.89	0.99936	0.999762
17.9	0.99936	0.999763
17.91	0.99936	0.999764
17.92	0.99936	0.999765
17.93	0.99936	0.999766
17.94	0.99936	0.999767
17.95	0.99936	0.999768
17.96	0.99936	0.999769
17.97	0.99936	0.999771
17.98	0.99936	0.999772
17.99	0.99936	0.999773
18	0.99936	0.999774
18.01	0.99936	0.999775
18.02	0.99936	0.999776
18.03	0.99936	0.999777
18.04	0.99936	0.999778
18.05	0.99936	0.999779
18.06	0.99936	0.99978
18.07	0.99936	0.999781
18.08	0.99936	0.999782
18.09	0.99936	0.999783
18.1	0.99939	0.999784
18.11	0.99939	0.999785
18.12	0.99939	0.999787
18.13	0.99939	0.999788
18.14	0.99939	0.999789
18.15	0.99939	0.99979
18.16	0.99939	0.999791
18.17	0.99939	0.999792
18.18	0.99942	0.999793
18.19	0.99942	0.999794
18.2	0.99942	0.999795
18.21	0.99942	0.999796
18.22	0.99942	0.999797
18.23	0.99942	0.999797
18.24	0.99942	0.999798
18.25	0.99942	0.999799
18.26	0.99942	0.9998
18.27	0.99942	0.999801
18.28	0.99942	0.999802
18.29	0.99947	0.999803
18.3	0.99947	0.999804
18.31	0.99947	0.999805
18.32	0.99947	0.999806
18.33	0.99947	0.999807
18.34	0.99947	0.999808
18.35	0.99947	0.999809
18.36	0.99947	0.99981
18.37	0.99947	0.999811
18.38	0.99947	0.999812
18.39	0.99947	0.999812
18.4	0.99947	0.999813
18.41	0.99947	0.999814
18.42	0.99947	0.999815
18.43	0.99947	0.999816
18.44	0.99947	0.999817
18.45	0.99947	0.999818
18.46	0.99947	0.999819
18.47	0.99947	0.99982
18.48	0.99947	0.99982
18.49	0.99947	0.999821
18.5	0.99947	0.999822
18.51	0.99947	0.999823
18.52	0.99947	0.999824
18.53	0.99947	0.999825
18.54	0.99947	0.999825
18.55	0.99947	0.999826
18.56	0.99947	0.999827
18.57	0.99947	0.999828
18.58	0.9995	0.999829
18.59	0.9995	0.99983
18.6	0.9995	0.99983
18.61	0.9995	0.999831
18.62	0.9995	0.999832
18.63	0.9995	0.999833
18.64	0.9995	0.999834
18.65	0.99952	0.999834
18.66	0.99952	0.999835
18.67	0.99952	0.999836
18.68	0.99952	0.999837
18.69	0.99952	0.999838
18.7	0.99955	0.999838
18.71	0.99955	0.999839
18.72	0.99955	0.99984
18.73	0.99955	0.999841
18.74	0.99955	0.999841
18.75	0.99958	0.999842
18.76	0.99958	0.999843
18.77	0.99958	0.999844
18.78	0.99958	0.999844
18.79	0.99958	0.999845
18.8	0.99958	0.999846
18.81	0.99958	0.999847
18.82	0.99958	0.999847
18.83	0.99958	0.999848
18.84	0.99958	0.999849
18.85	0.99958	0.99985
18.86	0.99958	0.99985
18.87	0.99961	0.999851
18.88	0.99961	0.999852
18.89	0.99961	0.999852
18.9	0.99961	0.999853
18.91	0.99961	0.999854
18.92	0.99961	0.999855
18.93	0.99961	0.999855
18.94	0.99961	0.999856
18.95	0.99961	0.999857
18.96	0.99961	0.999857
18.97	0.99964	0.999858
18.98	0.99964	0.999859
18.99	0.99964	0.999859
19	0.99964	0.99986
19.01	0.99964	0.999861
19.02	0.99964	0.999861
19.03	0.99964	0.999862
19.04	0.99964	0.999863
19.05	0.99964	0.999863
19.06	0.99964	0.999864
19.07	0.99964	0.999865
19.08	0.99964	0.999865
19.09	0.99964	0.999866
19.1	0.99964	0.999867
19.11	0.99964	0.999867
19.12	0.99964	0.999868
19.13	0.99964	0.999868
19.14	0.99964	0.999869
19.15	0.99966	0.99987
19.16	0.99966	0.99987
19.17	0.99966	0.999871
19.18	0.99966	0.999872
19.19	0.99966	0.999872
19.2	0.99966	0.999873
19.21	0.99966	0.999873
19.22	0.99966	0.999874
19.23	0.99966	0.999875
19.24	0.99966	0.999875
19.25	0.99968	0.999876
19.26	0.99968	0.999876
19.27	0.99968	0.999877
19.28	0.99968	0.999878
19.29	0.99968	0.999878
19.3	0.99968	0.999879
19.31	0.99968	0.999879
19.32	0.99968	0.99988
19.33	0.99968	0.999881
19.34	0.99968	0.999881
19.35	0.99968	0.999882
19.36	0.99968	0.999882
19.37	0.99968	0.999883
19.38	0.99968	0.999883
19.39	0.99968	0.999884
19.4	0.99968	0.999884
19.41	0.99968	0.999885
19.42	0.99968	0.999886
19.43	0.99968	0.999886
19.44	0.99968	0.999887
19.45	0.99968	0.999887
19.46	0.99968	0.999888
19.47	0.99968	0.999888
19.48	0.99968	0.999889
19.49	0.99968	0.999889
19.5	0.99968	0.99989
19.51	0.99968	0.99989
19.52	0.99968	0.999891
19.53	0.99971	0.999891
19.54	0.99971	0.999892
19.55	0.99971	0.999892
19.56	0.99971	0.999893
19.57	0.99971	0.999894
19.58	0.99971	0.999894
19.59	0.99971	0.999895
19.6	0.99971	0.999895
19.61	0.99971	0.999896
19.62	0.99971	0.999896
19.63	0.99971	0.999897
19.64	0.99971	0.999897
19.65	0.99974	0.999898
19.66	0.99974	0.999898
19.67	0.99974	0.999899
19.68	0.99974	0.999899
19.69	0.99974	0.999899
19.7	0.99974	0.9999
19.71	0.99974	0.9999
19.72	0.99977	0.999901
19.73	0.99977	0.999901
19.74	0.99977	0.999902
19.75	0.99977	0.999902
19.76	0.99977	0.999903
19.77	0.99977	0.999903
19.78	0.99977	0.999904
19.79	0.99977	0.999904
19.8	0.99977	0.999905
19.81	0.99977	0.999905
19.82	0.99977	0.999906
19.83	0.99977	0.999906
19.84	0.99977	0.999906
19.85	0.99977	0.999907
19.86	0.99977	0.999907
19.87	0.99977	0.999908
19.88	0.99977	0.999908
19.89	0.99977	0.999909
19.9	0.99979	0.999909
19.91	0.99979	0.99991
19.92	0.99979	0.99991
19.93	0.99979	0.99991
19.94	0.99982	0.999911
19.95	0.99982	0.999911
19.96	0.99982	0.999912
19.97	0.99982	0.999912
19.98	0.99982	0.999913
19.99	0.99982	0.999913
20	0.99982	0.999913


==> FIG-FPn-1D_CMP-FORMULA_DATA_data-nonsmooth-penalized-ex1d_probacross_n100_p10_MC100k_T20_Nt2k.txt <==
# nbMonteCarlo = 100000 	 nbSteps_pT = 20000 	 T = 20 	 dt = 0.01 	 npenal = 100 	 p = 10 	 b = 0.6
# t probaCross ExplicitFormula
0	0	0.00318302
0.01	0	-2.22045e-16
0.02	0	-2.22045e-16
0.03	0	-2.22045e-16
0.04	0	2.44249e-15
0.05	0	1.48481e-12
0.06	0	1.17773e-10
0.07	0	2.70698e-09
0.08	0	2.86485e-08
0.09	0	1.8061e-07
0.1	0	7.91771e-07
0.11	0	2.66375e-06
0.12	0	7.34515e-06
0.13	2e-05	1.73754e-05
0.14	4e-05	3.64306e-05
0.15	7e-05	6.93422e-05
0.16	0.00014	0.000121995
0.17	0.00021	0.000201132
0.18	0.00027	0.000314105
0.19	0.00043	0.000468602
0.2	0.00066	0.000672387
0.21	0.00094	0.000933064
0.22	0.00121	0.00125788
0.23	0.00146	0.00165356
0.24	0.00188	0.00212623
0.25	0.00236	0.00268128
0.26	0.00281	0.00332339
0.27	0.00327	0.00405646
0.28	0.00378	0.00488367
0.29	0.00441	0.00580745
0.3	0.00505	0.00682958
0.31	0.00577	0.00795118
0.32	0.0064	0.00917278
0.33	0.00712	0.0104944
0.34	0.008	0.0119156
0.35	0.00876	0.0134354
0.36	0.00963	0.0150526
0.37	0.01049	0.0167657
0.38	0.01134	0.0185726
0.39	0.01237	0.0204714
0.4	0.01342	0.0224598
0.41	0.01434	0.0245352
0.42	0.01542	0.0266952
0.43	0.01663	0.0289369
0.44	0.01773	0.0312577
0.45	0.0188	0.0336548
0.46	0.02002	0.0361253
0.47	0.02127	0.0386664
0.48	0.0225	0.0412751
0.49	0.02371	0.0439487
0.5	0.0251	0.0466844
0.51	0.02661	0.0494793
0.52	0.02806	0.0523308
0.53	0.02943	0.0552361
0.54	0.03122	0.0581927
0.55	0.0327	0.0611978
0.56	0.03417	0.0642491
0.57	0.03583	0.0673441
0.58	0.03765	0.0704804
0.59	0.03956	0.0736558
0.6	0.04128	0.0768679
0.61	0.04294	0.0801146
0.62	0.04494	0.0833938
0.63	0.04686	0.0867035
0.64	0.04856	0.0900418
0.65	0.05047	0.0934067
0.66	0.0524	0.0967964
0.67	0.05438	0.100209
0.68	0.05638	0.103644
0.69	0.05819	0.107098
0.7	0.06015	0.11057
0.71	0.06233	0.114059
0.72	0.06422	0.117563
0.73	0.06628	0.121082
0.74	0.0684	0.124613
0.75	0.0708	0.128155
0.76	0.07301	0.131707
0.77	0.07538	0.135269
0.78	0.07745	0.138838
0.79	0.0796	0.142414
0.8	0.08173	0.145996
0.81	0.0841	0.149583
0.82	0.08639	0.153173
0.83	0.08864	0.156767
0.84	0.09081	0.160362
0.85	0.09326	0.163959
0.86	0.09551	0.167556
0.87	0.09792	0.171154
0.88	0.10039	0.17475
0.89	0.10278	0.178345
0.9	0.10504	0.181937
0.91	0.10749	0.185527
0.92	0.11008	0.189113
0.93	0.11238	0.192695
0.94	0.11472	0.196273
0.95	0.11713	0.199845
0.96	0.11972	0.203412
0.97	0.12212	0.206973
0.98	0.12432	0.210528
0.99	0.1267	0.214075
1	0.12934	0.217616
1.01	0.13182	0.221149
1.02	0.13419	0.224674
1.03	0.13671	0.22819
1.04	0.13931	0.231698
1.05	0.14197	0.235197
1.06	0.14432	0.238687
1.07	0.14671	0.242167
1.08	0.1495	0.245638
1.09	0.15209	0.249099
1.1	0.15477	0.252549
1.11	0.15759	0.255989
1.12	0.16009	0.259418
1.13	0.1624	0.262836
1.14	0.16492	0.266244
1.15	0.1675	0.26964
1.16	0.16983	0.273025
1.17	0.17262	0.276398
1.18	0.17531	0.27976
1.19	0.17789	0.283109
1.2	0.18022	0.286447
1.21	0.18298	0.289773
1.22	0.18558	0.293087
1.23	0.18819	0.296388
1.24	0.1905	0.299678
1.25	0.19286	0.302954
1.26	0.19539	0.306218
1.27	0.1978	0.30947
1.28	0.20032	0.312709
1.29	0.20296	0.315935
1.3	0.20559	0.319149
1.31	0.20831	0.32235
1.32	0.21081	0.325537
1.33	0.21305	0.328712
1.34	0.21548	0.331874
1.35	0.21809	0.335023
1.36	0.22068	0.338159
1.37	0.22311	0.341282
1.38	0.22545	0.344392
1.39	0.22842	0.347489
1.4	0.23089	0.350573
1.41	0.23336	0.353643
1.42	0.23573	0.356701
1.43	0.23815	0.359745
1.44	0.24049	0.362776
1.45	0.243	0.365795
1.46	0.24547	0.3688
1.47	0.24771	0.371792
1.48	0.25037	0.374771
1.49	0.25289	0.377736
1.5	0.25533	0.380689
1.51	0.25796	0.383629
1.52	0.26076	0.386556
1.53	0.26319	0.389469
1.54	0.26581	0.39237
1.55	0.26825	0.395257
1.56	0.27077	0.398132
1.57	0.27321	0.400994
1.58	0.27561	0.403843
1.59	0.2779	0.406679
1.6	0.28054	0.409502
1.61	0.28295	0.412312
1.62	0.28542	0.41511
1.63	0.28797	0.417895
1.64	0.29041	0.420667
1.65	0.29282	0.423426
1.66	0.29501	0.426173
1.67	0.29738	0.428908
1.68	0.29954	0.431629
1.69	0.30168	0.434338
1.7	0.30434	0.437035
1.71	0.30689	0.439719
1.72	0.3092	0.442391
1.73	0.31126	0.44505
1.74	0.31333	0.447697
1.75	0.31586	0.450332
1.76	0.31825	0.452955
1.77	0.32075	0.455565
1.78	0.32289	0.458163
1.79	0.32494	0.460749
1.8	0.32732	0.463323
1.81	0.32964	0.465885
1.82	0.33227	0.468435
1.83	0.33438	0.470973
1.84	0.3367	0.473499
1.85	0.33889	0.476014
1.86	0.3411	0.478516
1.87	0.34328	0.481007
1.88	0.34554	0.483486
1.89	0.34781	0.485953
1.9	0.35038	0.488409
1.91	0.35228	0.490853
1.92	0.35466	0.493286
1.93	0.35685	0.495707
1.94	0.35901	0.498117
1.95	0.36107	0.500516
1.96	0.36341	0.502903
1.97	0.36558	0.505279
1.98	0.36798	0.507643
1.99	0.37	0.509997
2	0.37215	0.512339
2.01	0.37438	0.51467
2.02	0.37654	0.516991
2.03	0.37862	0.5193
2.04	0.38065	0.521598
2.05	0.38275	0.523885
2.06	0.38488	0.526162
2.07	0.38719	0.528428
2.08	0.38915	0.530683
2.09	0.39124	0.532927
2.1	0.39328	0.53516
2.11	0.39536	0.537383
2.12	0.39723	0.539596
2.13	0.39937	0.541798
2.14	0.40161	0.543989
2.15	0.40381	0.54617
2.16	0.4059	0.548341
2.17	0.40785	0.550501
2.18	0.40971	0.552651
2.19	0.4117	0.554791
2.2	0.41371	0.556921
2.21	0.41577	0.55904
2.22	0.41759	0.56115
2.23	0.41968	0.563249
2.24	0.42173	0.565338
2.25	0.42391	0.567418
2.26	0.42628	0.569487
2.27	0.42825	0.571547
2.28	0.43037	0.573597
2.29	0.43221	0.575637
2.3	0.43427	0.577667
2.31	0.43635	0.579688
2.32	0.43826	0.581699
2.33	0.44037	0.5837
2.34	0.44226	0.585692
2.35	0.44429	0.587674
2.36	0.44647	0.589647
2.37	0.44836	0.59161
2.38	0.45027	0.593564
2.39	0.45223	0.595509
2.4	0.45418	0.597445
2.41	0.45592	0.599371
2.42	0.45767	0.601288
2.43	0.4596	0.603196
2.44	0.46128	0.605095
2.45	0.4632	0.606984
2.46	0.46521	0.608865
2.47	0.46713	0.610737
2.48	0.46898	0.612599
2.49	0.47091	0.614453
2.5	0.47297	0.616298
2.51	0.47492	0.618134
2.52	0.47673	0.619962
2.53	0.47851	0.62178
2.54	0.48025	0.62359
2.55	0.48188	0.625392
2.56	0.48389	0.627184
2.57	0.48561	0.628968
2.58	0.48758	0.630744
2.59	0.48929	0.632511
2.6	0.49107	0.63427
2.61	0.49276	0.63602
2.62	0.4947	0.637762
2.63	0.49636	0.639495
2.64	0.49825	0.641221
2.65	0.5002	0.642938
2.66	0.50207	0.644647
2.67	0.50364	0.646347
2.68	0.50537	0.64804
2.69	0.50704	0.649724
2.7	0.50887	0.651401
2.71	0.51078	0.653069
2.72	0.51259	0.654729
2.73	0.51415	0.656382
2.74	0.51576	0.658026
2.75	0.51759	0.659663
2.76	0.51938	0.661292
2.77	0.52121	0.662913
2.78	0.52282	0.664526
2.79	0.52456	0.666131
2.8	0.52614	0.667729
2.81	0.52759	0.66932
2.82	0.52914	0.670902
2.83	0.53085	0.672477
2.84	0.53265	0.674045
2.85	0.53444	0.675605
2.86	0.53611	0.677157
2.87	0.53795	0.678703
2.88	0.53961	0.68024
2.89	0.5411	0.681771
2.9	0.54282	0.683294
2.91	0.54441	0.684809
2.92	0.54604	0.686318
2.93	0.54776	0.687819
2.94	0.54956	0.689313
2.95	0.5511	0.6908
2.96	0.55259	0.69228
2.97	0.55383	0.693753
2.98	0.55546	0.695219
2.99	0.55687	0.696677
3	0.55817	0.698129
3.01	0.55963	0.699574
3.02	0.56127	0.701012
3.03	0.56283	0.702443
3.04	0.56433	0.703867
3.05	0.56575	0.705284
3.06	0.56748	0.706695
3.07	0.56892	0.708099
3.08	0.57045	0.709496
3.09	0.57216	0.710886
3.1	0.57394	0.71227
3.11	0.57558	0.713647
3.12	0.57707	0.715018
3.13	0.57869	0.716382
3.14	0.58015	0.717739
3.15	0.58139	0.71909
3.16	0.5827	0.720434
3.17	0.58411	0.721772
3.18	0.58555	0.723104
3.19	0.58691	0.724429
3.2	0.58829	0.725748
3.21	0.58979	0.727061
3.22	0.59112	0.728367
3.23	0.5925	0.729667
3.24	0.59395	0.730961
3.25	0.59541	0.732249
3.26	0.59677	0.73353
3.27	0.59809	0.734806
3.28	0.59947	0.736075
3.29	0.60099	0.737338
3.3	0.60249	0.738595
3.31	0.60388	0.739846
3.32	0.60542	0.741092
3.33	0.60664	0.742331
3.34	0.60812	0.743564
3.35	0.60944	0.744791
3.36	0.61083	0.746013
3.37	0.61218	0.747229
3.38	0.61361	0.748438
3.39	0.61499	0.749642
3.4	0.61646	0.750841
3.41	0.61804	0.752033
3.42	0.61951	0.75322
3.43	0.62109	0.754401
3.44	0.62241	0.755577
3.45	0.62353	0.756746
3.46	0.62492	0.757911
3.47	0.62618	0.759069
3.48	0.62756	0.760223
3.49	0.62888	0.76137
3.5	0.62985	0.762512
3.51	0.63129	0.763649
3.52	0.63254	0.76478
3.53	0.63346	0.765906
3.54	0.63475	0.767026
3.55	0.63608	0.768142
3.56	0.63738	0.769251
3.57	0.63851	0.770356
3.58	0.63973	0.771455
3.59	0.64096	0.772549
3.6	0.64232	0.773637
3.61	0.64354	0.774721
3.62	0.64461	0.775799
3.63	0.64596	0.776872
3.64	0.64716	0.77794
3.65	0.6485	0.779003
3.66	0.64968	0.780061
3.67	0.65088	0.781113
3.68	0.65217	0.782161
3.69	0.65332	0.783203
3.7	0.65465	0.784241
3.71	0.65565	0.785274
3.72	0.65663	0.786302
3.73	0.65793	0.787324
3.74	0.65932	0.788342
3.75	0.66041	0.789355
3.76	0.66168	0.790363
3.77	0.66287	0.791367
3.78	0.66406	0.792365
3.79	0.66531	0.793359
3.8	0.66645	0.794348
3.81	0.6677	0.795333
3.82	0.66868	0.796312
3.83	0.66981	0.797287
3.84	0.67128	0.798257
3.85	0.67233	0.799223
3.86	0.67339	0.800184
3.87	0.67451	0.80114
3.88	0.67567	0.802092
3.89	0.67686	0.803039
3.9	0.67803	0.803982
3.91	0.67934	0.80492
3.92	0.68049	0.805854
3.93	0.68155	0.806783
3.94	0.68271	0.807708
3.95	0.6839	0.808628
3.96	0.68498	0.809544
3.97	0.68615	0.810456
3.98	0.68702	0.811363
3.99	0.68805	0.812266
4	0.68903	0.813164
4.01	0.69012	0.814058
4.02	0.69117	0.814948
4.03	0.69221	0.815834
4.04	0.69315	0.816716
4.05	0.69423	0.817593
4.06	0.69517	0.818466
4.07	0.69628	0.819335
4.08	0.69731	0.820199
4.09	0.69825	0.82106
4.1	0.69915	0.821916
4.11	0.70023	0.822769
4.12	0.70113	0.823617
4.13	0.70222	0.824461
4.14	0.70303	0.825301
4.15	0.70393	0.826138
4.16	0.70489	0.82697
4.17	0.7061	0.827798
4.18	0.70694	0.828622
4.19	0.70813	0.829442
4.2	0.70952	0.830259
4.21	0.71046	0.831071
4.22	0.71135	0.83188
4.23	0.71234	0.832684
4.24	0.71366	0.833485
4.25	0.71479	0.834282
4.26	0.71592	0.835075
4.27	0.71699	0.835865
4.28	0.71812	0.83665
4.29	0.7191	0.837432
4.3	0.72006	0.83821
4.31	0.72095	0.838985
4.32	0.72183	0.839755
4.33	0.7228	0.840522
4.34	0.72392	0.841285
4.35	0.72493	0.842045
4.36	0.72581	0.842801
4.37	0.72689	0.843553
4.38	0.72797	0.844302
4.39	0.72888	0.845047
4.4	0.72975	0.845789
4.41	0.73055	0.846527
4.42	0.73165	0.847262
4.43	0.73256	0.847993
4.44	0.73356	0.84872
4.45	0.7345	0.849444
4.46	0.73537	0.850165
4.47	0.73626	0.850882
4.48	0.737	0.851596
4.49	0.7378	0.852306
4.5	0.73866	0.853013
4.51	0.73953	0.853717
4.52	0.7403	0.854417
4.53	0.74119	0.855114
4.54	0.74202	0.855807
4.55	0.74303	0.856497
4.56	0.74409	0.857184
4.57	0.74494	0.857868
4.58	0.74593	0.858548
4.59	0.74711	0.859225
4.6	0.74797	0.859899
4.61	0.74875	0.860569
4.62	0.74984	0.861236
4.63	0.75064	0.861901
4.64	0.75158	0.862562
4.65	0.75246	0.863219
4.66	0.75332	0.863874
4.67	0.75418	0.864526
4.68	0.75505	0.865174
4.69	0.75594	0.865819
4.7	0.75676	0.866462
4.71	0.75762	0.867101
4.72	0.75834	0.867737
4.73	0.75908	0.86837
4.74	0.75991	0.869
4.75	0.76078	0.869627
4.76	0.76158	0.870251
4.77	0.76249	0.870872
4.78	0.76318	0.87149
4.79	0.76409	0.872105
4.8	0.76503	0.872717
4.81	0.76582	0.873326
4.82	0.7667	0.873933
4.83	0.76763	0.874536
4.84	0.76842	0.875136
4.85	0.76919	0.875734
4.86	0.76994	0.876329
4.87	0.7707	0.876921
4.88	0.77151	0.87751
4.89	0.77226	0.878096
4.9	0.77309	0.87868
4.91	0.77401	0.87926
4.92	0.77474	0.879838
4.93	0.77552	0.880413
4.94	0.77625	0.880986
4.95	0.77717	0.881555
4.96	0.77815	0.882122
4.97	0.77905	0.882686
4.98	0.77999	0.883248
4.99	0.78069	0.883807
5	0.78142	0.884363
5.01	0.78203	0.884916
5.02	0.78294	0.885467
5.03	0.78353	0.886015
5.04	0.78433	0.886561
5.05	0.78513	0.887104
5.06	0.78591	0.887644
5.07	0.78665	0.888182
5.08	0.78743	0.888717
5.09	0.78816	0.88925
5.1	0.78885	0.88978
5.11	0.78954	0.890307
5.12	0.79037	0.890832
5.13	0.79112	0.891355
5.14	0.79187	0.891875
5.15	0.79267	0.892392
5.16	0.79334	0.892907
5.17	0.79402	0.89342
5.18	0.79463	0.89393
5.19	0.79523	0.894438
5.2	0.79591	0.894943
5.21	0.79652	0.895446
5.22	0.79732	0.895946
5.23	0.798	0.896444
5.24	0.79878	0.89694
5.25	0.79941	0.897433
5.26	0.80011	0.897924
5.27	0.80086	0.898413
5.28	0.80153	0.898899
5.29	0.80212	0.899383
5.3	0.80305	0.899864
5.31	0.80373	0.900344
5.32	0.80454	0.900821
5.33	0.80536	0.901295
5.34	0.80604	0.901768
5.35	0.80664	0.902238
5.36	0.80725	0.902706
5.37	0.80808	0.903171
5.38	0.80895	0.903635
5.39	0.80964	0.904096
5.4	0.81025	0.904555
5.41	0.81073	0.905012
5.42	0.81139	0.905467
5.43	0.81209	0.905919
5.44	0.81271	0.906369
5.45	0.81334	0.906817
5.46	0.81414	0.907263
5.47	0.81489	0.907707
5.48	0.81546	0.908149
5.49	0.81619	0.908589
5.5	0.81683	0.909026
5.51	0.81744	0.909462
5.52	0.81799	0.909895
5.53	0.81887	0.910326
5.54	0.81948	0.910755
5.55	0.82026	0.911183
5.56	0.82088	0.911608
5.57	0.82157	0.912031
5.58	0.82222	0.912452
5.59	0.82301	0.912871
5.6	0.82358	0.913288
5.61	0.82409	0.913703
5.62	0.82478	0.914116
5.63	0.82536	0.914527
5.64	0.82596	0.914936
5.65	0.82658	0.915343
5.66	0.82715	0.915748
5.67	0.82767	0.916152
5.68	0.8282	0.916553
5.69	0.82886	0.916952
5.7	0.82939	0.91735
5.71	0.82987	0.917745
5.72	0.83046	0.918139
5.73	0.83099	0.918531
5.74	0.83155	0.918921
5.75	0.83216	0.919309
5.76	0.83264	0.919695
5.77	0.83339	0.920079
5.78	0.83388	0.920462
5.79	0.83445	0.920843
5.8	0.835	0.921222
5.81	0.83566	0.921599
5.82	0.83636	0.921974
5.83	0.83693	0.922347
5.84	0.83759	0.922719
5.85	0.8381	0.923089
5.86	0.83862	0.923457
5.87	0.83912	0.923823
5.88	0.83964	0.924188
5.89	0.84016	0.924551
5.9	0.84075	0.924912
5.91	0.84111	0.925271
5.92	0.84168	0.925629
5.93	0.84224	0.925985
5.94	0.84277	0.926339
5.95	0.84338	0.926692
5.96	0.84396	0.927043
5.97	0.84448	0.927392
5.98	0.84503	0.927739
5.99	0.84564	0.928085
6	0.84614	0.928429
6.01	0.8467	0.928772
6.02	0.84718	0.929113
6.03	0.84775	0.929452
6.04	0.84821	0.92979
6.05	0.84868	0.930126
6.06	0.84939	0.93046
6.07	0.84995	0.930793
6.08	0.85058	0.931124
6.09	0.85108	0.931454
6.1	0.85157	0.931782
6.11	0.8521	0.932109
6.12	0.85256	0.932433
6.13	0.85312	0.932757
6.14	0.85367	0.933079
6.15	0.85415	0.933399
6.16	0.85462	0.933718
6.17	0.85507	0.934035
6.18	0.85555	0.934351
6.19	0.85612	0.934665
6.2	0.85661	0.934978
6.21	0.85718	0.935289
6.22	0.85769	0.935599
6.23	0.85819	0.935907
6.24	0.85875	0.936214
6.25	0.85918	0.936519
6.26	0.85973	0.936823
6.27	0.86025	0.937125
6.28	0.86081	0.937426
6.29	0.86134	0.937726
6.3	0.86178	0.938024
6.31	0.86227	0.93832
6.32	0.86274	0.938615
6.33	0.8632	0.938909
6.34	0.86366	0.939202
6.35	0.86419	0.939493
6.36	0.86459	0.939782
6.37	0.86505	0.94007
6.38	0.86552	0.940357
6.39	0.86588	0.940643
6.4	0.86623	0.940927
6.41	0.86659	0.94121
6.42	0.86703	0.941491
6.43	0.86748	0.941771
6.44	0.86794	0.94205
6.45	0.86843	0.942327
6.46	0.86885	0.942603
6.47	0.86931	0.942878
6.48	0.86962	0.943151
6.49	0.87012	0.943423
6.5	0.87064	0.943694
6.51	0.87102	0.943964
6.52	0.87146	0.944232
6.53	0.87194	0.944499
6.54	0.87241	0.944764
6.55	0.8729	0.945029
6.56	0.87353	0.945292
6.57	0.87404	0.945554
6.58	0.87449	0.945814
6.59	0.87485	0.946074
6.6	0.87526	0.946332
6.61	0.87567	0.946589
6.62	0.8761	0.946844
6.63	0.87649	0.947099
6.64	0.87688	0.947352
6.65	0.87731	0.947604
6.66	0.8777	0.947855
6.67	0.8781	0.948104
6.68	0.87851	0.948353
6.69	0.87887	0.9486
6.7	0.87943	0.948846
6.71	0.87979	0.949091
6.72	0.88033	0.949334
6.73	0.88074	0.949577
6.74	0.88113	0.949818
6.75	0.8816	0.950058
6.76	0.88198	0.950297
6.77	0.88236	0.950535
6.78	0.88276	0.950772
6.79	0.88311	0.951008
6.8	0.88363	0.951242
6.81	0.884	0.951475
6.82	0.88443	0.951708
6.83	0.8847	0.951939
6.84	0.88505	0.952169
6.85	0.88545	0.952398
6.86	0.8859	0.952626
6.87	0.88623	0.952852
6.88	0.88662	0.953078
6.89	0.88705	0.953303
6.9	0.8875	0.953526
6.91	0.88784	0.953749
6.92	0.88823	0.95397
6.93	0.88854	0.95419
6.94	0.88897	0.95441
6.95	0.88927	0.954628
6.96	0.88956	0.954845
6.97	0.88988	0.955061
6.98	0.89027	0.955276
6.99	0.89078	0.95549
7	0.89112	0.955703
7.01	0.89156	0.955915
7.02	0.89189	0.956126
7.03	0.89236	0.956336
7.04	0.89283	0.956545
7.05	0.8933	0.956753
7.06	0.89371	0.95696
7.07	0.89406	0.957166
7.08	0.89435	0.957371
7.09	0.89485	0.957575
7.1	0.8951	0.957778
7.11	0.89547	0.95798
7.12	0.89576	0.958181
7.13	0.89603	0.958382
7.14	0.89637	0.958581
7.15	0.89677	0.958779
7.16	0.89713	0.958976
7.17	0.89754	0.959173
7.18	0.8978	0.959368
7.19	0.89806	0.959563
7.2	0.89844	0.959756
7.21	0.89882	0.959949
7.22	0.8991	0.96014
7.23	0.89952	0.960331
7.24	0.89993	0.960521
7.25	0.90025	0.96071
7.26	0.90056	0.960898
7.27	0.90097	0.961085
7.28	0.9013	0.961271
7.29	0.90154	0.961457
7.3	0.90189	0.961641
7.31	0.90224	0.961825
7.32	0.90249	0.962008
7.33	0.90282	0.962189
7.34	0.90309	0.96237
7.35	0.9033	0.962551
7.36	0.90357	0.96273
7.37	0.90394	0.962908
7.38	0.90426	0.963086
7.39	0.90472	0.963262
7.4	0.90506	0.963438
7.41	0.90538	0.963613
7.42	0.90567	0.963787
7.43	0.906	0.963961
7.44	0.90629	0.964133
7.45	0.90655	0.964305
7.46	0.90687	0.964476
7.47	0.90726	0.964646
7.48	0.90767	0.964815
7.49	0.90791	0.964983
7.5	0.90826	0.965151
7.51	0.90863	0.965318
7.52	0.90896	0.965484
7.53	0.90931	0.965649
7.54	0.90962	0.965813
7.55	0.90988	0.965977
7.56	0.91026	0.96614
7.57	0.9106	0.966302
7.58	0.91093	0.966463
7.59	0.91121	0.966624
7.6	0.91153	0.966783
7.61	0.91191	0.966942
7.62	0.91215	0.967101
7.63	0.91245	0.967258
7.64	0.91275	0.967415
7.65	0.91312	0.967571
7.66	0.91338	0.967726
7.67	0.91372	0.96788
7.68	0.91407	0.968034
7.69	0.91432	0.968187
7.7	0.9147	0.968339
7.71	0.91508	0.968491
7.72	0.91545	0.968642
7.73	0.91571	0.968792
7.74	0.91605	0.968941
7.75	0.91637	0.96909
7.76	0.91677	0.969238
7.77	0.91701	0.969385
7.78	0.9173	0.969532
7.79	0.91764	0.969677
7.8	0.91799	0.969823
7.81	0.91828	0.969967
7.82	0.91863	0.970111
7.83	0.91895	0.970254
7.84	0.91939	0.970396
7.85	0.91958	0.970538
7.86	0.91978	0.970679
7.87	0.92004	0.970819
7.88	0.92029	0.970959
7.89	0.92056	0.971098
7.9	0.92081	0.971236
7.91	0.92106	0.971374
7.92	0.92143	0.971511
7.93	0.92166	0.971647
7.94	0.92189	0.971783
7.95	0.92222	0.971918
7.96	0.92246	0.972052
7.97	0.92283	0.972186
7.98	0.92309	0.972319
7.99	0.92334	0.972452
8	0.92356	0.972584
8.01	0.9239	0.972715
8.02	0.92421	0.972845
8.03	0.9245	0.972975
8.04	0.92471	0.973105
8.05	0.92496	0.973233
8.06	0.92514	0.973362
8.07	0.92537	0.973489
8.08	0.92566	0.973616
8.09	0.92597	0.973742
8.1	0.92632	0.973868
8.11	0.92653	0.973993
8.12	0.92681	0.974117
8.13	0.92706	0.974241
8.14	0.92729	0.974365
8.15	0.92762	0.974487
8.16	0.92795	0.974609
8.17	0.92813	0.974731
8.18	0.9284	0.974852
8.19	0.92862	0.974972
8.2	0.92891	0.975092
8.21	0.92916	0.975211
8.22	0.92952	0.97533
8.23	0.92982	0.975448
8.24	0.93005	0.975566
8.25	0.93029	0.975682
8.26	0.93058	0.975799
8.27	0.93083	0.975915
8.28	0.93106	0.97603
8.29	0.93133	0.976145
8.3	0.93164	0.976259
8.31	0.93187	0.976373
8.32	0.93209	0.976486
8.33	0.93239	0.976598
8.34	0.93254	0.97671
8.35	0.93277	0.976822
8.36	0.93304	0.976933
8.37	0.93329	0.977043
8.38	0.93351	0.977153
8.39	0.93375	0.977262
8.4	0.93398	0.977371
8.41	0.9342	0.977479
8.42	0.93435	0.977587
8.43	0.93459	0.977694
8.44	0.9348	0.977801
8.45	0.93507	0.977907
8.46	0.93525	0.978013
8.47	0.93545	0.978118
8.48	0.93567	0.978223
8.49	0.93594	0.978327
8.5	0.93606	0.978431
8.51	0.93633	0.978534
8.52	0.93658	0.978637
8.53	0.9368	0.978739
8.54	0.93713	0.978841
8.55	0.93741	0.978942
8.56	0.93764	0.979043
8.57	0.93791	0.979143
8.58	0.93816	0.979243
8.59	0.93839	0.979343
8.6	0.9386	0.979441
8.61	0.93883	0.97954
8.62	0.93899	0.979638
8.63	0.93927	0.979735
8.64	0.93948	0.979832
8.65	0.93968	0.979929
8.66	0.94001	0.980025
8.67	0.94023	0.98012
8.68	0.94044	0.980216
8.69	0.94068	0.98031
8.7	0.94088	0.980405
8.71	0.94116	0.980498
8.72	0.94134	0.980592
8.73	0.9416	0.980685
8.74	0.94175	0.980777
8.75	0.94197	0.980869
8.76	0.94221	0.980961
8.77	0.94245	0.981052
8.78	0.94269	0.981142
8.79	0.94291	0.981233
8.8	0.94321	0.981322
8.81	0.94344	0.981412
8.82	0.94361	0.981501
8.83	0.94382	0.981589
8.84	0.94397	0.981677
8.85	0.94414	0.981765
8.86	0.94441	0.981852
8.87	0.94466	0.981939
8.88	0.9449	0.982026
8.89	0.94508	0.982112
8.9	0.94525	0.982197
8.91	0.94536	0.982283
8.92	0.94556	0.982367
8.93	0.94574	0.982452
8.94	0.946	0.982536
8.95	0.94616	0.982619
8.96	0.94631	0.982703
8.97	0.94652	0.982785
8.98	0.94671	0.982868
8.99	0.94692	0.98295
9	0.9471	0.983031
9.01	0.94712	0.983113
9.02	0.94727	0.983193
9.03	0.94749	0.983274
9.04	0.94774	0.983354
9.05	0.94794	0.983434
9.06	0.9481	0.983513
9.07	0.94825	0.983592
9.08	0.94839	0.98367
9.09	0.94849	0.983748
9.1	0.94866	0.983826
9.11	0.9489	0.983904
9.12	0.9491	0.983981
9.13	0.94919	0.984057
9.14	0.94937	0.984134
9.15	0.9495	0.98421
9.16	0.94963	0.984285
9.17	0.9499	0.98436
9.18	0.95006	0.984435
9.19	0.95031	0.98451
9.2	0.95051	0.984584
9.21	0.95064	0.984658
9.22	0.95081	0.984731
9.23	0.95096	0.984804
9.24	0.95114	0.984877
9.25	0.95126	0.984949
9.26	0.95141	0.985021
9.27	0.95161	0.985093
9.28	0.95178	0.985164
9.29	0.95193	0.985235
9.3	0.9521	0.985306
9.31	0.95224	0.985376
9.32	0.95241	0.985446
9.33	0.95256	0.985516
9.34	0.95271	0.985585
9.35	0.9528	0.985654
9.36	0.95293	0.985723
9.37	0.95312	0.985791
9.38	0.95326	0.985859
9.39	0.95346	0.985927
9.4	0.95363	0.985994
9.41	0.95382	0.986061
9.42	0.95397	0.986128
9.43	0.95409	0.986195
9.44	0.95423	0.986261
9.45	0.95441	0.986326
9.46	0.95457	0.986392
9.47	0.95475	0.986457
9.48	0.95492	0.986522
9.49	0.95511	0.986586
9.5	0.9552	0.98665
9.51	0.95534	0.986714
9.52	0.9555	0.986778
9.53	0.95567	0.986841
9.54	0.95585	0.986904
9.55	0.956	0.986967
9.56	0.9562	0.987029
9.57	0.95636	0.987091
9.58	0.95651	0.987153
9.59	0.95663	0.987215
9.6	0.95684	0.987276
9.61	0.95693	0.987337
9.62	0.9571	0.987397
9.63	0.95724	0.987458
9.64	0.9574	0.987518
9.65	0.95757	0.987577
9.66	0.95771	0.987637
9.67	0.95786	0.987696
9.68	0.95799	0.987755
9.69	0.9581	0.987814
9.7	0.95825	0.987872
9.71	0.95844	0.98793
9.72	0.9586	0.987988
9.73	0.95877	0.988045
9.74	0.95901	0.988102
9.75	0.95913	0.988159
9.76	0.95932	0.988216
9.77	0.95942	0.988272
9.78	0.95953	0.988329
9.79	0.95962	0.988384
9.8	0.95969	0.98844
9.81	0.95981	0.988495
9.82	0.95998	0.98855
9.83	0.96014	0.988605
9.84	0.96024	0.98866
9.85	0.9604	0.988714
9.86	0.9605	0.988768
9.87	0.96062	0.988822
9.88	0.96082	0.988875
9.89	0.96102	0.988929
9.9	0.96114	0.988982
9.91	0.9613	0.989034
9.92	0.96142	0.989087
9.93	0.9616	0.989139
9.94	0.9617	0.989191
9.95	0.96178	0.989243
9.96	0.96193	0.989294
9.97	0.96213	0.989345
9.98	0.96229	0.989396
9.99	0.9624	0.989447
10	0.96253	0.989498
10.01	0.96268	0.989548
10.02	0.96286	0.989598
10.03	0.963	0.989648
10.04	0.96316	0.989697
10.05	0.96328	0.989747
10.06	0.96336	0.989796
10.07	0.96353	0.989845
10.08	0.96357	0.989893
10.09	0.96367	0.989942
10.1	0.9638	0.98999
10.11	0.96397	0.990038
10.12	0.96407	0.990085
10.13	0.96418	0.990133
10.14	0.96437	0.99018
10.15	0.96448	0.990227
10.16	0.96469	0.990274
10.17	0.96479	0.99032
10.18	0.96495	0.990367
10.19	0.96509	0.990413
10.2	0.96515	0.990459
10.21	0.96531	0.990504
10.22	0.96545	0.99055
10.23	0.96561	0.990595
10.24	0.96573	0.99064
10.25	0.96581	0.990685
10.26	0.966	0.990729
10.27	0.96613	0.990774
10.28	0.96622	0.990818
10.29	0.9664	0.990862
10.3	0.96655	0.990906
10.31	0.9667	0.990949
10.32	0.96678	0.990992
10.33	0.96697	0.991036
10.34	0.96711	0.991078
10.35	0.96723	0.991121
10.36	0.96735	0.991164
10.37	0.96748	0.991206
10.38	0.96762	0.991248
10.39	0.96775	0.99129
10.4	0.96792	0.991332
10.41	0.96799	0.991373
10.42	0.9681	0.991414
10.43	0.9682	0.991455
10.44	0.96824	0.991496
10.45	0.96839	0.991537
10.46	0.96855	0.991578
10.47	0.96865	0.991618
10.48	0.96876	0.991658
10.49	0.96884	0.991698
10.5	0.96891	0.991738
10.51	0.96902	0.991777
10.52	0.96911	0.991817
10.53	0.96921	0.991856
10.54	0.96935	0.991895
10.55	0.96947	0.991933
10.56	0.96956	0.991972
10.57	0.9696	0.992011
10.58	0.96972	0.992049
10.59	0.96983	0.992087
10.6	0.96992	0.992125
10.61	0.97002	0.992162
10.62	0.97012	0.9922
10.63	0.97025	0.992237
10.64	0.97036	0.992274
10.65	0.97042	0.992311
10.66	0.97057	0.992348
10.67	0.97065	0.992385
10.68	0.97072	0.992421
10.69	0.97082	0.992458
10.7	0.97087	0.992494
10.71	0.97096	0.99253
10.72	0.97104	0.992565
10.73	0.97111	0.992601
10.74	0.97124	0.992636
10.75	0.97132	0.992672
10.76	0.97144	0.992707
10.77	0.97162	0.992742
10.78	0.97173	0.992776
10.79	0.97188	0.992811
10.8	0.97198	0.992845
10.81	0.97207	0.992879
10.82	0.97218	0.992914
10.83	0.9723	0.992947
10.84	0.97237	0.992981
10.85	0.97244	0.993015
10.86	0.97253	0.993048
10.87	0.9726	0.993082
10.88	0.97272	0.993115
10.89	0.97282	0.993148
10.9	0.97288	0.99318
10.91	0.973	0.993213
10.92	0.97306	0.993246
10.93	0.97315	0.993278
10.94	0.97327	0.99331
10.95	0.97339	0.993342
10.96	0.97351	0.993374
10.97	0.97367	0.993406
10.98	0.9738	0.993437
10.99	0.97387	0.993469
11	0.97392	0.9935
11.01	0.97402	0.993531
11.02	0.97413	0.993562
11.03	0.97422	0.993593
11.04	0.97428	0.993623
11.05	0.97437	0.993654
11.06	0.97444	0.993684
11.07	0.97455	0.993715
11.08	0.97466	0.993745
11.09	0.97467	0.993775
11.1	0.97481	0.993804
11.11	0.97487	0.993834
11.12	0.97494	0.993864
11.13	0.97502	0.993893
11.14	0.97517	0.993922
11.15	0.97528	0.993951
11.16	0.97534	0.99398
11.17	0.97545	0.994009
11.18	0.97553	0.994038
11.19	0.97561	0.994066
11.2	0.97579	0.994095
11.21	0.97588	0.994123
11.22	0.97592	0.994151
11.23	0.97603	0.994179
11.24	0.97608	0.994207
11.25	0.97615	0.994235
11.26	0.97629	0.994262
11.27	0.9764	0.99429
11.28	0.97651	0.994317
11.29	0.97664	0.994344
11.3	0.97672	0.994371
11.31	0.97678	0.994398
11.32	0.97691	0.994425
11.33	0.97703	0.994452
11.34	0.97709	0.994478
11.35	0.97716	0.994505
11.36	0.97722	0.994531
11.37	0.97729	0.994557
11.38	0.97737	0.994583
11.39	0.97746	0.994609
11.4	0.97756	0.994635
11.41	0.97764	0.994661
11.42	0.97779	0.994686
11.43	0.97787	0.994712
11.44	0.97797	0.994737
11.45	0.97807	0.994762
11.46	0.97817	0.994787
11.47	0.97823	0.994812
11.48	0.97831	0.994837
11.49	0.97844	0.994862
11.5	0.97853	0.994886
11.51	0.97857	0.994911
11.52	0.97865	0.994935
11.53	0.97872	0.994959
11.54	0.97877	0.994983
11.55	0.97884	0.995007
11.56	0.97896	0.995031
11.57	0.979	0.995055
11.58	0.97906	0.995079
11.59	0.97914	0.995102
11.6	0.97919	0.995126
11.61	0.97926	0.995149
11.62	0.97932	0.995172
11.63	0.97937	0.995195
11.64	0.97945	0.995218
11.65	0.97952	0.995241
11.66	0.97963	0.995264
11.67	0.97972	0.995287
11.68	0.97979	0.995309
11.69	0.97982	0.995332
11.7	0.97986	0.995354
11.71	0.97991	0.995376
11.72	0.97996	0.995398
11.73	0.98005	0.995421
11.74	0.98011	0.995442
11.75	0.98016	0.995464
11.76	0.98025	0.995486
11.77	0.98032	0.995508
11.78	0.98042	0.995529
11.79	0.98049	0.99555
11.8	0.98055	0.995572
11.81	0.98057	0.995593
11.82	0.98064	0.995614
11.83	0.98069	0.995635
11.84	0.98081	0.995656
11.85	0.98088	0.995677
11.86	0.98092	0.995697
11.87	0.98098	0.995718
11.88	0.98106	0.995738
11.89	0.9811	0.995759
11.9	0.98114	0.995779
11.91	0.98121	0.995799
11.92	0.98129	0.995819
11.93	0.98134	0.99584
11.94	0.98143	0.995859
11.95	0.98149	0.995879
11.96	0.98158	0.995899
11.97	0.98163	0.995919
11.98	0.9817	0.995938
11.99	0.98177	0.995958
12	0.98181	0.995977
12.01	0.98185	0.995996
12.02	0.98192	0.996015
12.03	0.98198	0.996034
12.04	0.98206	0.996053
12.05	0.98213	0.996072
12.06	0.98217	0.996091
12.07	0.98223	0.99611
12.08	0.9823	0.996128
12.09	0.9824	0.996147
12.1	0.98244	0.996165
12.11	0.9825	0.996184
12.12	0.98259	0.996202
12.13	0.98269	0.99622
12.14	0.98277	0.996238
12.15	0.9828	0.996256
12.16	0.98284	0.996274
12.17	0.98293	0.996292
12.18	0.98297	0.99631
12.19	0.98306	0.996327
12.2	0.98315	0.996345
12.21	0.9832	0.996362
12.22	0.98324	0.99638
12.23	0.9833	0.996397
12.24	0.9834	0.996414
12.25	0.98342	0.996432
12.26	0.98346	0.996449
12.27	0.98352	0.996466
12.28	0.9836	0.996483
12.29	0.9837	0.996499
12.3	0.98377	0.996516
12.31	0.98387	0.996533
12.32	0.98394	0.996549
12.33	0.98404	0.996566
12.34	0.98411	0.996582
12.35	0.98416	0.996599
12.36	0.98424	0.996615
12.37	0.9843	0.996631
12.38	0.98437	0.996647
12.39	0.98444	0.996663
12.4	0.98447	0.996679
12.41	0.98452	0.996695
12.42	0.98461	0.996711
12.43	0.98469	0.996727
12.44	0.98474	0.996743
12.45	0.98479	0.996758
12.46	0.98481	0.996774
12.47	0.98489	0.996789
12.48	0.98495	0.996804
12.49	0.98499	0.99682
12.5	0.98504	0.996835
12.51	0.98509	0.99685
12.52	0.98513	0.996865
12.53	0.98515	0.99688
12.54	0.9853	0.996895
12.55	0.98537	0.99691
12.56	0.98542	0.996925
12.57	0.98548	0.996939
12.58	0.9855	0.996954
12.59	0.98554	0.996969
12.6	0.9856	0.996983
12.61	0.98563	0.996998
12.62	0.98568	0.997012
12.63	0.98577	0.997026
12.64	0.98581	0.997041
12.65	0.98584	0.997055
12.66	0.98591	0.997069
12.67	0.98599	0.997083
12.68	0.98607	0.997097
12.69	0.98613	0.997111
12.7	0.98616	0.997125
12.71	0.98618	0.997138
12.72	0.98624	0.997152
12.73	0.98632	0.997166
12.74	0.98639	0.997179
12.75	0.98641	0.997193
12.76	0.98644	0.997206
12.77	0.9865	0.99722
12.78	0.98655	0.997233
12.79	0.9866	0.997246
12.8	0.98662	0.997259
12.81	0.98666	0.997272
12.82	0.98674	0.997285
12.83	0.98679	0.997298
12.84	0.98684	0.997311
12.85	0.98686	0.997324
12.86	0.98691	0.997337
12.87	0.987	0.99735
12.88	0.98707	0.997362
12.89	0.98713	0.997375
12.9	0.98718	0.997388
12.91	0.98721	0.9974
12.92	0.98721	0.997413
12.93	0.98726	0.997425
12.94	0.9873	0.997437
12.95	0.98733	0.99745
12.96	0.98736	0.997462
12.97	0.9874	0.997474
12.98	0.98742	0.997486
12.99	0.98746	0.997498
13	0.98748	0.99751
13.01	0.98752	0.997522
13.02	0.98755	0.997534
13.03	0.98756	0.997546
13.04	0.98758	0.997557
13.05	0.98763	0.997569
13.06	0.98768	0.997581
13.07	0.98773	0.997592
13.08	0.98775	0.997604
13.09	0.98777	0.997615
13.1	0.98785	0.997627
13.11	0.98788	0.997638
13.12	0.98792	0.997649
13.13	0.98797	0.997661
13.14	0.98802	0.997672
13.15	0.98809	0.997683
13.16	0.98813	0.997694
13.17	0.98815	0.997705
13.18	0.98819	0.997716
13.19	0.98822	0.997727
13.2	0.98825	0.997738
13.21	0.98829	0.997749
13.22	0.98834	0.997759
13.23	0.98838	0.99777
13.24	0.9884	0.997781
13.25	0.98845	0.997791
13.26	0.9885	0.997802
13.27	0.98853	0.997813
13.28	0.98859	0.997823
13.29	0.98866	0.997833
13.3	0.98872	0.997844
13.31	0.98874	0.997854
13.32	0.98876	0.997864
13.33	0.98882	0.997875
13.34	0.98889	0.997885
13.35	0.98893	0.997895
13.36	0.98899	0.997905
13.37	0.98903	0.997915
13.38	0.98904	0.997925
13.39	0.98909	0.997935
13.4	0.98915	0.997945
13.41	0.98919	0.997955
13.42	0.98921	0.997964
13.43	0.98925	0.997974
13.44	0.98927	0.997984
13.45	0.98931	0.997994
13.46	0.98935	0.998003
13.47	0.98941	0.998013
13.48	0.98944	0.998022
13.49	0.98948	0.998032
13.5	0.98952	0.998041
13.51	0.98955	0.99805
13.52	0.98955	0.99806
13.53	0.98956	0.998069
13.54	0.9896	0.998078
13.55	0.98966	0.998088
13.56	0.98968	0.998097
13.57	0.98973	0.998106
13.58	0.98979	0.998115
13.59	0.98982	0.998124
13.6	0.98984	0.998133
13.61	0.98985	0.998142
13.62	0.98987	0.998151
13.63	0.98989	0.99816
13.64	0.98991	0.998168
13.65	0.98993	0.998177
13.66	0.98995	0.998186
13.67	0.98996	0.998195
13.68	0.98997	0.998203
13.69	0.99	0.998212
13.7	0.99004	0.99822
13.71	0.99007	0.998229
13.72	0.99012	0.998237
13.73	0.99015	0.998246
13.74	0.99017	0.998254
13.75	0.99018	0.998262
13.76	0.99019	0.998271
13.77	0.99021	0.998279
13.78	0.99025	0.998287
13.79	0.99026	0.998296
13.8	0.99028	0.998304
13.81	0.99029	0.998312
13.82	0.99031	0.99832
13.83	0.99033	0.998328
13.84	0.99035	0.998336
13.85	0.99038	0.998344
13.86	0.99041	0.998352
13.87	0.99043	0.99836
13.88	0.99045	0.998368
13.89	0.99047	0.998375
13.9	0.9905	0.998383
13.91	0.99053	0.998391
13.92	0.99054	0.998399
13.93	0.99059	0.998406
13.94	0.9906	0.998414
13.95	0.9906	0.998421
13.96	0.99064	0.998429
13.97	0.99068	0.998437
13.98	0.99072	0.998444
13.99	0.99077	0.998451
14	0.99078	0.998459
14.01	0.99078	0.998466
14.02	0.99083	0.998474
14.03	0.99088	0.998481
14.04	0.99091	0.998488
14.05	0.99093	0.998495
14.06	0.99093	0.998503
14.07	0.99095	0.99851
14.08	0.99097	0.998517
14.09	0.99098	0.998524
14.1	0.99102	0.998531
14.11	0.99104	0.998538
14.12	0.99104	0.998545
14.13	0.99108	0.998552
14.14	0.9911	0.998559
14.15	0.99112	0.998566
14.16	0.99112	0.998573
14.17	0.99115	0.99858
14.18	0.99117	0.998586
14.19	0.99118	0.998593
14.2	0.99119	0.9986
14.21	0.99121	0.998607
14.22	0.99124	0.998613
14.23	0.99131	0.99862
14.24	0.99136	0.998627
14.25	0.99138	0.998633
14.26	0.9914	0.99864
14.27	0.99142	0.998646
14.28	0.99144	0.998653
14.29	0.9915	0.998659
14.3	0.99154	0.998665
14.31	0.99156	0.998672
14.32	0.99158	0.998678
14.33	0.99159	0.998685
14.34	0.99161	0.998691
14.35	0.99163	0.998697
14.36	0.99164	0.998703
14.37	0.99165	0.99871
14.38	0.99167	0.998716
14.39	0.99171	0.998722
14.4	0.99175	0.998728
14.41	0.9918	0.998734
14.42	0.99183	0.99874
14.43	0.99188	0.998746
14.44	0.99189	0.998752
14.45	0.99194	0.998758
14.46	0.99198	0.998764
14.47	0.99205	0.99877
14.48	0.99208	0.998776
14.49	0.99209	0.998782
14.5	0.9921	0.998788
14.51	0.99213	0.998793
14.52	0.99216	0.998799
14.53	0.99217	0.998805
14.54	0.9922	0.998811
14.55	0.99223	0.998816
14.56	0.99226	0.998822
14.57	0.99227	0.998828
14.58	0.99232	0.998833
14.59	0.99236	0.998839
14.6	0.99241	0.998844
14.61	0.99247	0.99885
14.62	0.99252	0.998855
14.63	0.99254	0.998861
14.64	0.99257	0.998866
14.65	0.99258	0.998872
14.66	0.99261	0.998877
14.67	0.99263	0.998883
14.68	0.99264	0.998888
14.69	0.99267	0.998893
14.7	0.99269	0.998899
14.71	0.99272	0.998904
14.72	0.99274	0.998909
14.73	0.99276	0.998914
14.74	0.99277	0.998919
14.75	0.99279	0.998925
14.76	0.99281	0.99893
14.77	0.99282	0.998935
14.78	0.99286	0.99894
14.79	0.99288	0.998945
14.8	0.99292	0.99895
14.81	0.99292	0.998955
14.82	0.99294	0.99896
14.83	0.99297	0.998965
14.84	0.99299	0.99897
14.85	0.99301	0.998975
14.86	0.99303	0.99898
14.87	0.99304	0.998985
14.88	0.99306	0.99899
14.89	0.99308	0.998994
14.9	0.99312	0.998999
14.91	0.99313	0.999004
14.92	0.99317	0.999009
14.93	0.99318	0.999014
14.94	0.99322	0.999018
14.95	0.99323	0.999023
14.96	0.99324	0.999028
14.97	0.99327	0.999032
14.98	0.99327	0.999037
14.99	0.99329	0.999042
15	0.99332	0.999046
15.01	0.99334	0.999051
15.02	0.99337	0.999055
15.03	0.9934	0.99906
15.04	0.99342	0.999064
15.05	0.99347	0.999069
15.06	0.99352	0.999073
15.07	0.99356	0.999078
15.08	0.99357	0.999082
15.09	0.99362	0.999086
15.1	0.99363	0.999091
15.11	0.99364	0.999095
15.12	0.99368	0.9991
15.13	0.99369	0.999104
15.14	0.99373	0.999108
15.15	0.99374	0.999112
15.16	0.99375	0.999117
15.17	0.99379	0.999121
15.18	0.99379	0.999125
15.19	0.99382	0.999129
15.2	0.99386	0.999133
15.21	0.99386	0.999138
15.22	0.99388	0.999142
15.23	0.99391	0.999146
15.24	0.99395	0.99915
15.25	0.99399	0.999154
15.26	0.99404	0.999158
15.27	0.99404	0.999162
15.28	0.99405	0.999166
15.29	0.99406	0.99917
15.3	0.99407	0.999174
15.31	0.99411	0.999178
15.32	0.99411	0.999182
15.33	0.99412	0.999186
15.34	0.99415	0.99919
15.35	0.99421	0.999194
15.36	0.99422	0.999197
15.37	0.99423	0.999201
15.38	0.99425	0.999205
15.39	0.99426	0.999209
15.4	0.99428	0.999213
15.41	0.99431	0.999216
15.42	0.99433	0.99922
15.43	0.99435	0.999224
15.44	0.99436	0.999228
15.45	0.99437	0.999231
15.46	0.99438	0.999235
15.47	0.9944	0.999239
15.48	0.99441	0.999242
15.49	0.99441	0.999246
15.5	0.99447	0.99925
15.51	0.99449	0.999253
15.52	0.9945	0.999257
15.53	0.99452	0.99926
15.54	0.99455	0.999264
15.55	0.99456	0.999267
15.56	0.99458	0.999271
15.57	0.9946	0.999274
15.58	0.99461	0.999278
15.59	0.99463	0.999281
15.6	0.99466	0.999285
15.61	0.99466	0.999288
15.62	0.9947	0.999292
15.63	0.99472	0.999295
15.64	0.99474	0.999298
15.65	0.99477	0.999302
15.66	0.99478	0.999305
15.67	0.99482	0.999308
15.68	0.99483	0.999312
15.69	0.99483	0.999315
15.7	0.99486	0.999318
15.71	0.99486	0.999322
15.72	0.99487	0.999325
15.73	0.99488	0.999328
15.74	0.9949	0.999331
15.75	0.99493	0.999334
15.76	0.99493	0.999338
15.77	0.99493	0.999341
15.78	0.99494	0.999344
15.79	0.99495	0.999347
15.8	0.99498	0.99935
15.81	0.99498	0.999353
15.82	0.99503	0.999356
15.83	0.99505	0.999359
15.84	0.99507	0.999363
15.85	0.99508	0.999366
15.86	0.99512	0.999369
15.87	0.99513	0.999372
15.88	0.99515	0.999375
15.89	0.99516	0.999378
15.9	0.99517	0.999381
15.91	0.9952	0.999384
15.92	0.99521	0.999387
15.93	0.99522	0.999389
15.94	0.99523	0.999392
15.95	0.99525	0.999395
15.96	0.99526	0.999398
15.97	0.9953	0.999401
15.98	0.99532	0.999404
15.99	0.99532	0.999407
16	0.99533	0.99941
16.01	0.99535	0.999412
16.02	0.99538	0.999415
16.03	0.99539	0.999418
16.04	0.99543	0.999421
16.05	0.99544	0.999424
16.06	0.99545	0.999426
16.07	0.99545	0.999429
16.08	0.99546	0.999432
16.09	0.99546	0.999435
16.1	0.99547	0.999437
16.11	0.99548	0.99944
16.12	0.99549	0.999443
16.13	0.99549	0.999445
16.14	0.99552	0.999448
16.15	0.99553	0.999451
16.16	0.99556	0.999453
16.17	0.9956	0.999456
16.18	0.99561	0.999458
16.19	0.99565	0.999461
16.2	0.99566	0.999464
16.21	0.99567	0.999466
16.22	0.99568	0.999469
16.23	0.99568	0.999471
16.24	0.99569	0.999474
16.25	0.9957	0.999476
16.26	0.99571	0.999479
16.27	0.99571	0.999481
16.28	0.99572	0.999484
16.29	0.99576	0.999486
16.3	0.99577	0.999489
16.31	0.9958	0.999491
16.32	0.99582	0.999494
16.33	0.99584	0.999496
16.34	0.99586	0.999499
16.35	0.99587	0.999501
16.36	0.99588	0.999503
16.37	0.99591	0.999506
16.38	0.99593	0.999508
16.39	0.99595	0.99951
16.4	0.99596	0.999513
16.41	0.99597	0.999515
16.42	0.99597	0.999517
16.43	0.99599	0.99952
16.44	0.99599	0.999522
16.45	0.99603	0.999524
16.46	0.99603	0.999527
16.47	0.99604	0.999529
16.48	0.99605	0.999531
16.49	0.99605	0.999533
16.5	0.99607	0.999536
16.51	0.99608	0.999538
16.52	0.99608	0.99954
16.53	0.99609	0.999542
16.54	0.9961	0.999544
16.55	0.99613	0.999547
16.56	0.99615	0.999549
16.57	0.99617	0.999551
16.58	0.99617	0.999553
16.59	0.99617	0.999555
16.6	0.99618	0.999557
16.61	0.99619	0.999559
16.62	0.99619	0.999562
16.63	0.99619	0.999564
16.64	0.99621	0.999566
16.65	0.99622	0.999568
16.66	0.99624	0.99957
16.67	0.99625	0.999572
16.68	0.99627	0.999574
16.69	0.99628	0.999576
16.7	0.99629	0.999578
16.71	0.99629	0.99958
16.72	0.9963	0.999582
16.73	0.99632	0.999584
16.74	0.99632	0.999586
16.75	0.99632	0.999588
16.76	0.99633	0.99959
16.77	0.99633	0.999592
16.78	0.99634	0.999594
16.79	0.99634	0.999596
16.8	0.99634	0.999598
16.81	0.99636	0.9996
16.82	0.99638	0.999602
16.83	0.99638	0.999604
16.84	0.9964	0.999605
16.85	0.9964	0.999607
16.86	0.99644	0.999609
16.87	0.99647	0.999611
16.88	0.99647	0.999613
16.89	0.99649	0.999615
16.9	0.9965	0.999617
16.91	0.99651	0.999618
16.92	0.99653	0.99962
16.93	0.99655	0.999622
16.94	0.99655	0.999624
16.95	0.99657	0.999626
16.96	0.99659	0.999628
16.97	0.99662	0.999629
16.98	0.99665	0.999631
16.99	0.99666	0.999633
17	0.99666	0.999635
17.01	0.99668	0.999636
17.02	0.99669	0.999638
17.03	0.99671	0.99964
17.04	0.99672	0.999642
17.05	0.99672	0.999643
17.06	0.99672	0.999645
17.07	0.99674	0.999647
17.08	0.99679	0.999648
17.09	0.9968	0.99965
17.1	0.99682	0.999652
17.11	0.99684	0.999653
17.12	0.99686	0.999655
17.13	0.99687	0.999657
17.14	0.99687	0.999658
17.15	0.99688	0.99966
17.16	0.99691	0.999662
17.17	0.99692	0.999663
17.18	0.99692	0.999665
17.19	0.99694	0.999666
17.2	0.99695	0.999668
17.21	0.99697	0.99967
17.22	0.99697	0.999671
17.23	0.99698	0.999673
17.24	0.99699	0.999674
17.25	0.99701	0.999676
17.26	0.99702	0.999677
17.27	0.99702	0.999679
17.28	0.99705	0.999681
17.29	0.99707	0.999682
17.3	0.99709	0.999684
17.31	0.9971	0.999685
17.32	0.99711	0.999687
17.33	0.99712	0.999688
17.34	0.99712	0.99969
17.35	0.99715	0.999691
17.36	0.99716	0.999693
17.37	0.99716	0.999694
17.38	0.99716	0.999696
17.39	0.99716	0.999697
17.4	0.99716	0.999698
17.41	0.99719	0.9997
17.42	0.99721	0.999701
17.43	0.99721	0.999703
17.44	0.99722	0.999704
17.45	0.99723	0.999706
17.46	0.99723	0.999707
17.47	0.99723	0.999708
17.48	0.99723	0.99971
17.49	0.99724	0.999711
17.5	0.99724	0.999713
17.51	0.99726	0.999714
17.52	0.99728	0.999715
17.53	0.99728	0.999717
17.54	0.99728	0.999718
17.55	0.99731	0.999719
17.56	0.99732	0.999721
17.57	0.99733	0.999722
17.58	0.99734	0.999723
17.59	0.99734	0.999725
17.6	0.99735	0.999726
17.61	0.99735	0.999727
17.62	0.99738	0.999729
17.63	0.99741	0.99973
17.64	0.99741	0.999731
17.65	0.99742	0.999733
17.66	0.99746	0.999734
17.67	0.99748	0.999735
17.68	0.99748	0.999736
17.69	0.99748	0.999738
17.7	0.99749	0.999739
17.71	0.99754	0.99974
17.72	0.99755	0.999741
17.73	0.99755	0.999743
17.74	0.99755	0.999744
17.75	0.99756	0.999745
17.76	0.9976	0.999746
17.77	0.9976	0.999747
17.78	0.9976	0.999749
17.79	0.9976	0.99975
17.8	0.99762	0.999751
17.81	0.99762	0.999752
17.82	0.99763	0.999753
17.83	0.99763	0.999755
17.84	0.99763	0.999756
17.85	0.99764	0.999757
17.86	0.99764	0.999758
17.87	0.99765	0.999759
17.88	0.99767	0.99976
17.89	0.99768	0.999762
17.9	0.99768	0.999763
17.91	0.99768	0.999764
17.92	0.99768	0.999765
17.93	0.99768	0.999766
17.94	0.99768	0.999767
17.95	0.99768	0.999768
17.96	0.99768	0.999769
17.97	0.9977	0.999771
17.98	0.99771	0.999772
17.99	0.99771	0.999773
18	0.99771	0.999774
18.01	0.99771	0.999775
18.02	0.99772	0.999776
18.03	0.99773	0.999777
18.04	0.99773	0.999778
18.05	0.99774	0.999779
18.06	0.99774	0.99978
18.07	0.99775	0.999781
18.08	0.99775	0.999782
18.09	0.99775	0.999783
18.1	0.99775	0.999784
18.11	0.99777	0.999785
18.12	0.99777	0.999787
18.13	0.99778	0.999788
18.14	0.99781	0.999789
18.15	0.99782	0.99979
18.16	0.99783	0.999791
18.17	0.99783	0.999792
18.18	0.99783	0.999793
18.19	0.99784	0.999794
18.2	0.99784	0.999795
18.21	0.99786	0.999796
18.22	0.99787	0.999797
18.23	0.99787	0.999797
18.24	0.99788	0.999798
18.25	0.99788	0.999799
18.26	0.99788	0.9998
18.27	0.99789	0.999801
18.28	0.99789	0.999802
18.29	0.9979	0.999803
18.3	0.9979	0.999804
18.31	0.99791	0.999805
18.32	0.99791	0.999806
18.33	0.99791	0.999807
18.34	0.99791	0.999808
18.35	0.99791	0.999809
18.36	0.99791	0.99981
18.37	0.99791	0.999811
18.38	0.99791	0.999812
18.39	0.99792	0.999812
18.4	0.99793	0.999813
18.41	0.99793	0.999814
18.42	0.99795	0.999815
18.43	0.99797	0.999816
18.44	0.99798	0.999817
18.45	0.99798	0.999818
18.46	0.998	0.999819
18.47	0.998	0.99982
18.48	0.998	0.99982
18.49	0.998	0.999821
18.5	0.998	0.999822
18.51	0.998	0.999823
18.52	0.99802	0.999824
18.53	0.99802	0.999825
18.54	0.99802	0.999825
18.55	0.99803	0.999826
18.56	0.99804	0.999827
18.57	0.99804	0.999828
18.58	0.99804	0.999829
18.59	0.99804	0.99983
18.6	0.99806	0.99983
18.61	0.99808	0.999831
18.62	0.99809	0.999832
18.63	0.99809	0.999833
18.64	0.99809	0.999834
18.65	0.99809	0.999834
18.66	0.99809	0.999835
18.67	0.9981	0.999836
18.68	0.9981	0.999837
18.69	0.9981	0.999838
18.7	0.9981	0.999838
18.71	0.99812	0.999839
18.72	0.99813	0.99984
18.73	0.99815	0.999841
18.74	0.99815	0.999841
18.75	0.99815	0.999842
18.76	0.99817	0.999843
18.77	0.99819	0.999844
18.78	0.99819	0.999844
18.79	0.99819	0.999845
18.8	0.9982	0.999846
18.81	0.9982	0.999847
18.82	0.99821	0.999847
18.83	0.99821	0.999848
18.84	0.99822	0.999849
18.85	0.99825	0.99985
18.86	0.99825	0.99985
18.87	0.99826	0.999851
18.88	0.99826	0.999852
18.89	0.99827	0.999852
18.9	0.99829	0.999853
18.91	0.9983	0.999854
18.92	0.99832	0.999855
18.93	0.99834	0.999855
18.94	0.99834	0.999856
18.95	0.99835	0.999857
18.96	0.99835	0.999857
18.97	0.99836	0.999858
18.98	0.99836	0.999859
18.99	0.99837	0.999859
19	0.99837	0.99986
19.01	0.99837	0.999861
19.02	0.99839	0.999861
19.03	0.99839	0.999862
19.04	0.9984	0.999863
19.05	0.9984	0.999863
19.06	0.99841	0.999864
19.07	0.99841	0.999865
19.08	0.99842	0.999865
19.09	0.99842	0.999866
19.1	0.99842	0.999867
19.11	0.99842	0.999867
19.12	0.99843	0.999868
19.13	0.99843	0.999868
19.14	0.99844	0.999869
19.15	0.99846	0.99987
19.16	0.99848	0.99987
19.17	0.9985	0.999871
19.18	0.9985	0.999872
19.19	0.99852	0.999872
19.2	0.99854	0.999873
19.21	0.99854	0.999873
19.22	0.99854	0.999874
19.23	0.99856	0.999875
19.24	0.99857	0.999875
19.25	0.99857	0.999876
19.26	0.99858	0.999876
19.27	0.99858	0.999877
19.28	0.9986	0.999878
19.29	0.9986	0.999878
19.3	0.9986	0.999879
19.31	0.9986	0.999879
19.32	0.99861	0.99988
19.33	0.99862	0.999881
19.34	0.99862	0.999881
19.35	0.99864	0.999882
19.36	0.99864	0.999882
19.37	0.99865	0.999883
19.38	0.99866	0.999883
19.39	0.99867	0.999884
19.4	0.99867	0.999884
19.41	0.99868	0.999885
19.42	0.99869	0.999886
19.43	0.9987	0.999886
19.44	0.9987	0.999887
19.45	0.9987	0.999887
19.46	0.99872	0.999888
19.47	0.99872	0.999888
19.48	0.99872	0.999889
19.49	0.99872	0.999889
19.5	0.99872	0.99989
19.51	0.99873	0.99989
19.52	0.99873	0.999891
19.53	0.99873	0.999891
19.54	0.99874	0.999892
19.55	0.99876	0.999892
19.56	0.99879	0.999893
19.57	0.99879	0.999894
19.58	0.9988	0.999894
19.59	0.99881	0.999895
19.6	0.99881	0.999895
19.61	0.99883	0.999896
19.62	0.99883	0.999896
19.63	0.99884	0.999897
19.64	0.99885	0.999897
19.65	0.99885	0.999898
19.66	0.99885	0.999898
19.67	0.99885	0.999899
19.68	0.99885	0.999899
19.69	0.99885	0.999899
19.7	0.99886	0.9999
19.71	0.99886	0.9999
19.72	0.99886	0.999901
19.73	0.99886	0.999901
19.74	0.99887	0.999902
19.75	0.99887	0.999902
19.76	0.99887	0.999903
19.77	0.99887	0.999903
19.78	0.99887	0.999904
19.79	0.99888	0.999904
19.8	0.99888	0.999905
19.81	0.99888	0.999905
19.82	0.99888	0.999906
19.83	0.99888	0.999906
19.84	0.99888	0.999906
19.85	0.99888	0.999907
19.86	0.99888	0.999907
19.87	0.99888	0.999908
19.88	0.99889	0.999908
19.89	0.99889	0.999909
19.9	0.99889	0.999909
19.91	0.99889	0.99991
19.92	0.99889	0.99991
19.93	0.9989	0.99991
19.94	0.9989	0.999911
19.95	0.9989	0.999911
19.96	0.9989	0.999912
19.97	0.99891	0.999912
19.98	0.99892	0.999913
19.99	0.99892	0.999913
20	0.99892	0.999913


==> FIG-FPn-1D_CMP-FORMULA_DATA_data-nonsmooth-penalized-ex1d_probacross_n100_p1_MC100k_T20_Nt2k.txt <==
# nbMonteCarlo = 100000 	 nbSteps_pT = 2000 	 T = 20 	 dt = 0.01 	 npenal = 100 	 p = 1 	 b = 0.6
# t probaCross ExplicitFormula
0	0	0.00318302
0.01	0	-2.22045e-16
0.02	0	-2.22045e-16
0.03	0	-2.22045e-16
0.04	0	2.44249e-15
0.05	0	1.48481e-12
0.06	0	1.17773e-10
0.07	0	2.70698e-09
0.08	0	2.86485e-08
0.09	0	1.8061e-07
0.1	0	7.91771e-07
0.11	0	2.66375e-06
0.12	0	7.34515e-06
0.13	0	1.73754e-05
0.14	0	3.64306e-05
0.15	0	6.93422e-05
0.16	0	0.000121995
0.17	0	0.000201132
0.18	0	0.000314105
0.19	0	0.000468602
0.2	0	0.000672387
0.21	0	0.000933064
0.22	0	0.00125788
0.23	0	0.00165356
0.24	0	0.00212623
0.25	0	0.00268128
0.26	0	0.00332339
0.27	0	0.00405646
0.28	0	0.00488367
0.29	0	0.00580745
0.3	0	0.00682958
0.31	0	0.00795118
0.32	0	0.00917278
0.33	0	0.0104944
0.34	0	0.0119156
0.35	0	0.0134354
0.36	0	0.0150526
0.37	0	0.0167657
0.38	0	0.0185726
0.39	0	0.0204714
0.4	0	0.0224598
0.41	0	0.0245352
0.42	0	0.0266952
0.43	0	0.0289369
0.44	0	0.0312577
0.45	0	0.0336548
0.46	0	0.0361253
0.47	1e-05	0.0386664
0.48	1e-05	0.0412751
0.49	2e-05	0.0439487
0.5	2e-05	0.0466844
0.51	4e-05	0.0494793
0.52	5e-05	0.0523308
0.53	0.00013	0.0552361
0.54	0.00018	0.0581927
0.55	0.00022	0.0611978
0.56	0.00029	0.0642491
0.57	0.00032	0.0673441
0.58	0.00042	0.0704804
0.59	0.00053	0.0736558
0.6	0.00074	0.0768679
0.61	0.0009	0.0801146
0.62	0.00113	0.0833938
0.63	0.0014	0.0867035
0.64	0.00163	0.0900418
0.65	0.00183	0.0934067
0.66	0.00207	0.0967964
0.67	0.00249	0.100209
0.68	0.00279	0.103644
0.69	0.00317	0.107098
0.7	0.00358	0.11057
0.71	0.00391	0.114059
0.72	0.00438	0.117563
0.73	0.00491	0.121082
0.74	0.00542	0.124613
0.75	0.00591	0.128155
0.76	0.00647	0.131707
0.77	0.0071	0.135269
0.78	0.00764	0.138838
0.79	0.0083	0.142414
0.8	0.00902	0.145996
0.81	0.00967	0.149583
0.82	0.01031	0.153173
0.83	0.01116	0.156767
0.84	0.01187	0.160362
0.85	0.01261	0.163959
0.86	0.01359	0.167556
0.87	0.01447	0.171154
0.88	0.01533	0.17475
0.89	0.0162	0.178345
0.9	0.01728	0.181937
0.91	0.01799	0.185527
0.92	0.01898	0.189113
0.93	0.02017	0.192695
0.94	0.0212	0.196273
0.95	0.02229	0.199845
0.96	0.02329	0.203412
0.97	0.02432	0.206973
0.98	0.02542	0.210528
0.99	0.02635	0.214075
1	0.02748	0.217616
1.01	0.02861	0.221149
1.02	0.02983	0.224674
1.03	0.03105	0.22819
1.04	0.03209	0.231698
1.05	0.03324	0.235197
1.06	0.03435	0.238687
1.07	0.03545	0.242167
1.08	0.03668	0.245638
1.09	0.03779	0.249099
1.1	0.0391	0.252549
1.11	0.04023	0.255989
1.12	0.04133	0.259418
1.13	0.04239	0.262836
1.14	0.04371	0.266244
1.15	0.04508	0.26964
1.16	0.04636	0.273025
1.17	0.04761	0.276398
1.18	0.04903	0.27976
1.19	0.05017	0.283109
1.2	0.05124	0.286447
1.21	0.0525	0.289773
1.22	0.05368	0.293087
1.23	0.05505	0.296388
1.24	0.05643	0.299678
1.25	0.05775	0.302954
1.26	0.05898	0.306218
1.27	0.06034	0.30947
1.28	0.06166	0.312709
1.29	0.06318	0.315935
1.3	0.06442	0.319149
1.31	0.06576	0.32235
1.32	0.06722	0.325537
1.33	0.06881	0.328712
1.34	0.07021	0.331874
1.35	0.07157	0.335023
1.36	0.07313	0.338159
1.37	0.07467	0.341282
1.38	0.07634	0.344392
1.39	0.07782	0.347489
1.4	0.07905	0.350573
1.41	0.08056	0.353643
1.42	0.08209	0.356701
1.43	0.08358	0.359745
1.44	0.08485	0.362776
1.45	0.08609	0.365795
1.46	0.08735	0.3688
1.47	0.0887	0.371792
1.48	0.08996	0.374771
1.49	0.09126	0.377736
1.5	0.09259	0.380689
1.51	0.09387	0.383629
1.52	0.09526	0.386556
1.53	0.09653	0.389469
1.54	0.09788	0.39237
1.55	0.09919	0.395257
1.56	0.10067	0.398132
1.57	0.10187	0.400994
1.58	0.103	0.403843
1.59	0.10455	0.406679
1.6	0.10588	0.409502
1.61	0.10717	0.412312
1.62	0.10861	0.41511
1.63	0.10995	0.417895
1.64	0.11155	0.420667
1.65	0.11311	0.423426
1.66	0.11448	0.426173
1.67	0.1158	0.428908
1.68	0.11704	0.431629
1.69	0.11853	0.434338
1.7	0.12008	0.437035
1.71	0.12139	0.439719
1.72	0.12271	0.442391
1.73	0.12397	0.44505
1.74	0.12554	0.447697
1.75	0.12671	0.450332
1.76	0.12809	0.452955
1.77	0.1293	0.455565
1.78	0.13078	0.458163
1.79	0.13231	0.460749
1.8	0.13387	0.463323
1.81	0.13539	0.465885
1.82	0.13686	0.468435
1.83	0.13841	0.470973
1.84	0.14009	0.473499
1.85	0.14143	0.476014
1.86	0.14285	0.478516
1.87	0.14443	0.481007
1.88	0.14596	0.483486
1.89	0.14754	0.485953
1.9	0.14888	0.488409
1.91	0.15035	0.490853
1.92	0.15179	0.493286
1.93	0.15318	0.495707
1.94	0.15475	0.498117
1.95	0.15618	0.500516
1.96	0.15795	0.502903
1.97	0.15948	0.505279
1.98	0.16111	0.507643
1.99	0.16277	0.509997
2	0.16419	0.512339
2.01	0.16557	0.51467
2.02	0.16689	0.516991
2.03	0.16847	0.5193
2.04	0.16987	0.521598
2.05	0.17151	0.523885
2.06	0.17311	0.526162
2.07	0.17471	0.528428
2.08	0.1763	0.530683
2.09	0.17769	0.532927
2.1	0.17925	0.53516
2.11	0.18083	0.537383
2.12	0.18236	0.539596
2.13	0.18397	0.541798
2.14	0.1853	0.543989
2.15	0.18673	0.54617
2.16	0.18815	0.548341
2.17	0.18956	0.550501
2.18	0.19108	0.552651
2.19	0.19255	0.554791
2.2	0.19408	0.556921
2.21	0.19529	0.55904
2.22	0.19676	0.56115
2.23	0.19805	0.563249
2.24	0.19959	0.565338
2.25	0.20097	0.567418
2.26	0.20249	0.569487
2.27	0.20387	0.571547
2.28	0.20542	0.573597
2.29	0.20672	0.575637
2.3	0.2082	0.577667
2.31	0.20965	0.579688
2.32	0.21121	0.581699
2.33	0.21281	0.5837
2.34	0.21453	0.585692
2.35	0.216	0.587674
2.36	0.21727	0.589647
2.37	0.21843	0.59161
2.38	0.21998	0.593564
2.39	0.22155	0.595509
2.4	0.22302	0.597445
2.41	0.2247	0.599371
2.42	0.22629	0.601288
2.43	0.22782	0.603196
2.44	0.22931	0.605095
2.45	0.23079	0.606984
2.46	0.23212	0.608865
2.47	0.23369	0.610737
2.48	0.23523	0.612599
2.49	0.23685	0.614453
2.5	0.23829	0.616298
2.51	0.23989	0.618134
2.52	0.24144	0.619962
2.53	0.24305	0.62178
2.54	0.24432	0.62359
2.55	0.24592	0.625392
2.56	0.24741	0.627184
2.57	0.24882	0.628968
2.58	0.25055	0.630744
2.59	0.2522	0.632511
2.6	0.25362	0.63427
2.61	0.25503	0.63602
2.62	0.25667	0.637762
2.63	0.25822	0.639495
2.64	0.25971	0.641221
2.65	0.26115	0.642938
2.66	0.26253	0.644647
2.67	0.2639	0.646347
2.68	0.2655	0.64804
2.69	0.26699	0.649724
2.7	0.26826	0.651401
2.71	0.26959	0.653069
2.72	0.27092	0.654729
2.73	0.27245	0.656382
2.74	0.27374	0.658026
2.75	0.2752	0.659663
2.76	0.27661	0.661292
2.77	0.27807	0.662913
2.78	0.27928	0.664526
2.79	0.28082	0.666131
2.8	0.28216	0.667729
2.81	0.28354	0.66932
2.82	0.28484	0.670902
2.83	0.28627	0.672477
2.84	0.28755	0.674045
2.85	0.28887	0.675605
2.86	0.29027	0.677157
2.87	0.29161	0.678703
2.88	0.29303	0.68024
2.89	0.29439	0.681771
2.9	0.29603	0.683294
2.91	0.29769	0.684809
2.92	0.29902	0.686318
2.93	0.30038	0.687819
2.94	0.30174	0.689313
2.95	0.30317	0.6908
2.96	0.30436	0.69228
2.97	0.30563	0.693753
2.98	0.30677	0.695219
2.99	0.30817	0.696677
3	0.30958	0.698129
3.01	0.31111	0.699574
3.02	0.31255	0.701012
3.03	0.31385	0.702443
3.04	0.31537	0.703867
3.05	0.31682	0.705284
3.06	0.31813	0.706695
3.07	0.31939	0.708099
3.08	0.32061	0.709496
3.09	0.32181	0.710886
3.1	0.3231	0.71227
3.11	0.32466	0.713647
3.12	0.32604	0.715018
3.13	0.32758	0.716382
3.14	0.3288	0.717739
3.15	0.33003	0.71909
3.16	0.33127	0.720434
3.17	0.33242	0.721772
3.18	0.33369	0.723104
3.19	0.33477	0.724429
3.2	0.33621	0.725748
3.21	0.33749	0.727061
3.22	0.33888	0.728367
3.23	0.34019	0.729667
3.24	0.34158	0.730961
3.25	0.34298	0.732249
3.26	0.34432	0.73353
3.27	0.3457	0.734806
3.28	0.34675	0.736075
3.29	0.34812	0.737338
3.3	0.34938	0.738595
3.31	0.35064	0.739846
3.32	0.3519	0.741092
3.33	0.35324	0.742331
3.34	0.35464	0.743564
3.35	0.35593	0.744791
3.36	0.35731	0.746013
3.37	0.35835	0.747229
3.38	0.35982	0.748438
3.39	0.36096	0.749642
3.4	0.36237	0.750841
3.41	0.36364	0.752033
3.42	0.36498	0.75322
3.43	0.36602	0.754401
3.44	0.36736	0.755577
3.45	0.36862	0.756746
3.46	0.37004	0.757911
3.47	0.37106	0.759069
3.48	0.37227	0.760223
3.49	0.37338	0.76137
3.5	0.37459	0.762512
3.51	0.37583	0.763649
3.52	0.37712	0.76478
3.53	0.37855	0.765906
3.54	0.37975	0.767026
3.55	0.38091	0.768142
3.56	0.38207	0.769251
3.57	0.38332	0.770356
3.58	0.38455	0.771455
3.59	0.38583	0.772549
3.6	0.38736	0.773637
3.61	0.38854	0.774721
3.62	0.38991	0.775799
3.63	0.39102	0.776872
3.64	0.39222	0.77794
3.65	0.39355	0.779003
3.66	0.39489	0.780061
3.67	0.39622	0.781113
3.68	0.39732	0.782161
3.69	0.39858	0.783203
3.7	0.39965	0.784241
3.71	0.40104	0.785274
3.72	0.40222	0.786302
3.73	0.4034	0.787324
3.74	0.40461	0.788342
3.75	0.40576	0.789355
3.76	0.40685	0.790363
3.77	0.40816	0.791367
3.78	0.40939	0.792365
3.79	0.41043	0.793359
3.8	0.41159	0.794348
3.81	0.4128	0.795333
3.82	0.41422	0.796312
3.83	0.41526	0.797287
3.84	0.41641	0.798257
3.85	0.4177	0.799223
3.86	0.41869	0.800184
3.87	0.41974	0.80114
3.88	0.42107	0.802092
3.89	0.42237	0.803039
3.9	0.42347	0.803982
3.91	0.42444	0.80492
3.92	0.42541	0.805854
3.93	0.42645	0.806783
3.94	0.42765	0.807708
3.95	0.42889	0.808628
3.96	0.43012	0.809544
3.97	0.43122	0.810456
3.98	0.43252	0.811363
3.99	0.43361	0.812266
4	0.43457	0.813164
4.01	0.43575	0.814058
4.02	0.43683	0.814948
4.03	0.43793	0.815834
4.04	0.43891	0.816716
4.05	0.43999	0.817593
4.06	0.44101	0.818466
4.07	0.44219	0.819335
4.08	0.44334	0.820199
4.09	0.44452	0.82106
4.1	0.44567	0.821916
4.11	0.44694	0.822769
4.12	0.44816	0.823617
4.13	0.44928	0.824461
4.14	0.45038	0.825301
4.15	0.45167	0.826138
4.16	0.45269	0.82697
4.17	0.45371	0.827798
4.18	0.4549	0.828622
4.19	0.45595	0.829442
4.2	0.45703	0.830259
4.21	0.45814	0.831071
4.22	0.45922	0.83188
4.23	0.46036	0.832684
4.24	0.46138	0.833485
4.25	0.46255	0.834282
4.26	0.46356	0.835075
4.27	0.46464	0.835865
4.28	0.46585	0.83665
4.29	0.46698	0.837432
4.3	0.46785	0.83821
4.31	0.46892	0.838985
4.32	0.47007	0.839755
4.33	0.47112	0.840522
4.34	0.47227	0.841285
4.35	0.47328	0.842045
4.36	0.47452	0.842801
4.37	0.47564	0.843553
4.38	0.47675	0.844302
4.39	0.47787	0.845047
4.4	0.47886	0.845789
4.41	0.48005	0.846527
4.42	0.48104	0.847262
4.43	0.48196	0.847993
4.44	0.48292	0.84872
4.45	0.48409	0.849444
4.46	0.48537	0.850165
4.47	0.48633	0.850882
4.48	0.48738	0.851596
4.49	0.4885	0.852306
4.5	0.48966	0.853013
4.51	0.49078	0.853717
4.52	0.49176	0.854417
4.53	0.49287	0.855114
4.54	0.49368	0.855807
4.55	0.49494	0.856497
4.56	0.49586	0.857184
4.57	0.49691	0.857868
4.58	0.49799	0.858548
4.59	0.49892	0.859225
4.6	0.49995	0.859899
4.61	0.50095	0.860569
4.62	0.50194	0.861236
4.63	0.50312	0.861901
4.64	0.50405	0.862562
4.65	0.50507	0.863219
4.66	0.50623	0.863874
4.67	0.50714	0.864526
4.68	0.50817	0.865174
4.69	0.50911	0.865819
4.7	0.51034	0.866462
4.71	0.51139	0.867101
4.72	0.51235	0.867737
4.73	0.5136	0.86837
4.74	0.51457	0.869
4.75	0.51567	0.869627
4.76	0.51672	0.870251
4.77	0.51772	0.870872
4.78	0.51858	0.87149
4.79	0.51953	0.872105
4.8	0.52053	0.872717
4.81	0.52154	0.873326
4.82	0.52254	0.873933
4.83	0.52358	0.874536
4.84	0.52454	0.875136
4.85	0.52547	0.875734
4.86	0.5265	0.876329
4.87	0.52756	0.876921
4.88	0.5287	0.87751
4.89	0.52967	0.878096
4.9	0.5307	0.87868
4.91	0.53161	0.87926
4.92	0.53268	0.879838
4.93	0.53366	0.880413
4.94	0.53482	0.880986
4.95	0.53565	0.881555
4.96	0.53664	0.882122
4.97	0.53764	0.882686
4.98	0.53856	0.883248
4.99	0.53942	0.883807
5	0.54033	0.884363
5.01	0.54123	0.884916
5.02	0.54215	0.885467
5.03	0.54311	0.886015
5.04	0.54405	0.886561
5.05	0.54497	0.887104
5.06	0.54587	0.887644
5.07	0.54692	0.888182
5.08	0.54793	0.888717
5.09	0.54881	0.88925
5.1	0.5497	0.88978
5.11	0.55066	0.890307
5.12	0.55168	0.890832
5.13	0.55262	0.891355
5.14	0.55355	0.891875
5.15	0.55447	0.892392
5.16	0.5555	0.892907
5.17	0.5564	0.89342
5.18	0.55727	0.89393
5.19	0.55812	0.894438
5.2	0.55899	0.894943
5.21	0.56003	0.895446
5.22	0.56114	0.895946
5.23	0.56219	0.896444
5.24	0.56304	0.89694
5.25	0.56407	0.897433
5.26	0.56499	0.897924
5.27	0.56595	0.898413
5.28	0.56681	0.898899
5.29	0.56754	0.899383
5.3	0.56833	0.899864
5.31	0.56905	0.900344
5.32	0.57012	0.900821
5.33	0.5711	0.901295
5.34	0.57192	0.901768
5.35	0.57278	0.902238
5.36	0.57361	0.902706
5.37	0.57452	0.903171
5.38	0.57538	0.903635
5.39	0.57636	0.904096
5.4	0.57728	0.904555
5.41	0.5781	0.905012
5.42	0.57912	0.905467
5.43	0.57997	0.905919
5.44	0.58076	0.906369
5.45	0.58176	0.906817
5.46	0.5825	0.907263
5.47	0.58327	0.907707
5.48	0.58433	0.908149
5.49	0.58503	0.908589
5.5	0.58605	0.909026
5.51	0.58693	0.909462
5.52	0.58776	0.909895
5.53	0.58882	0.910326
5.54	0.58974	0.910755
5.55	0.59064	0.911183
5.56	0.59153	0.911608
5.57	0.59247	0.912031
5.58	0.59335	0.912452
5.59	0.59426	0.912871
5.6	0.59516	0.913288
5.61	0.59607	0.913703
5.62	0.5969	0.914116
5.63	0.59775	0.914527
5.64	0.59876	0.914936
5.65	0.59962	0.915343
5.66	0.60061	0.915748
5.67	0.6015	0.916152
5.68	0.60245	0.916553
5.69	0.60329	0.916952
5.7	0.60406	0.91735
5.71	0.60489	0.917745
5.72	0.60586	0.918139
5.73	0.60671	0.918531
5.74	0.60741	0.918921
5.75	0.60811	0.919309
5.76	0.609	0.919695
5.77	0.60981	0.920079
5.78	0.61065	0.920462
5.79	0.61141	0.920843
5.8	0.61229	0.921222
5.81	0.61302	0.921599
5.82	0.61397	0.921974
5.83	0.61466	0.922347
5.84	0.61544	0.922719
5.85	0.61617	0.923089
5.86	0.61699	0.923457
5.87	0.61783	0.923823
5.88	0.61862	0.924188
5.89	0.61944	0.924551
5.9	0.62032	0.924912
5.91	0.62096	0.925271
5.92	0.62168	0.925629
5.93	0.62248	0.925985
5.94	0.62321	0.926339
5.95	0.6239	0.926692
5.96	0.62468	0.927043
5.97	0.62547	0.927392
5.98	0.6262	0.927739
5.99	0.62713	0.928085
6	0.62795	0.928429
6.01	0.62871	0.928772
6.02	0.62925	0.929113
6.03	0.62989	0.929452
6.04	0.63075	0.92979
6.05	0.63164	0.930126
6.06	0.63248	0.93046
6.07	0.6333	0.930793
6.08	0.6341	0.931124
6.09	0.63478	0.931454
6.1	0.63559	0.931782
6.11	0.63627	0.932109
6.12	0.63702	0.932433
6.13	0.63777	0.932757
6.14	0.63855	0.933079
6.15	0.63907	0.933399
6.16	0.63991	0.933718
6.17	0.64073	0.934035
6.18	0.64157	0.934351
6.19	0.64237	0.934665
6.2	0.64314	0.934978
6.21	0.64387	0.935289
6.22	0.64471	0.935599
6.23	0.64543	0.935907
6.24	0.64619	0.936214
6.25	0.64682	0.936519
6.26	0.64757	0.936823
6.27	0.64833	0.937125
6.28	0.64889	0.937426
6.29	0.64976	0.937726
6.3	0.65044	0.938024
6.31	0.65123	0.93832
6.32	0.65186	0.938615
6.33	0.65268	0.938909
6.34	0.65341	0.939202
6.35	0.65421	0.939493
6.36	0.65492	0.939782
6.37	0.6556	0.94007
6.38	0.65643	0.940357
6.39	0.65706	0.940643
6.4	0.65768	0.940927
6.41	0.65845	0.94121
6.42	0.65917	0.941491
6.43	0.65982	0.941771
6.44	0.66057	0.94205
6.45	0.66124	0.942327
6.46	0.66194	0.942603
6.47	0.66263	0.942878
6.48	0.66334	0.943151
6.49	0.6641	0.943423
6.5	0.66473	0.943694
6.51	0.66543	0.943964
6.52	0.66611	0.944232
6.53	0.66669	0.944499
6.54	0.66726	0.944764
6.55	0.66798	0.945029
6.56	0.66877	0.945292
6.57	0.66933	0.945554
6.58	0.66998	0.945814
6.59	0.67073	0.946074
6.6	0.6714	0.946332
6.61	0.67197	0.946589
6.62	0.6728	0.946844
6.63	0.6735	0.947099
6.64	0.67416	0.947352
6.65	0.67477	0.947604
6.66	0.67551	0.947855
6.67	0.67627	0.948104
6.68	0.67681	0.948353
6.69	0.67767	0.9486
6.7	0.6784	0.948846
6.71	0.67913	0.949091
6.72	0.67994	0.949334
6.73	0.68054	0.949577
6.74	0.68141	0.949818
6.75	0.68198	0.950058
6.76	0.68264	0.950297
6.77	0.68329	0.950535
6.78	0.68396	0.950772
6.79	0.6845	0.951008
6.8	0.68529	0.951242
6.81	0.68598	0.951475
6.82	0.68681	0.951708
6.83	0.6877	0.951939
6.84	0.68828	0.952169
6.85	0.68884	0.952398
6.86	0.68944	0.952626
6.87	0.69011	0.952852
6.88	0.69079	0.953078
6.89	0.69127	0.953303
6.9	0.69205	0.953526
6.91	0.69274	0.953749
6.92	0.69334	0.95397
6.93	0.69405	0.95419
6.94	0.69474	0.95441
6.95	0.6954	0.954628
6.96	0.69595	0.954845
6.97	0.69654	0.955061
6.98	0.69706	0.955276
6.99	0.69778	0.95549
7	0.69841	0.955703
7.01	0.69908	0.955915
7.02	0.69971	0.956126
7.03	0.70037	0.956336
7.04	0.70097	0.956545
7.05	0.70162	0.956753
7.06	0.70219	0.95696
7.07	0.70271	0.957166
7.08	0.70325	0.957371
7.09	0.70393	0.957575
7.1	0.70457	0.957778
7.11	0.70519	0.95798
7.12	0.70585	0.958181
7.13	0.70649	0.958382
7.14	0.70709	0.958581
7.15	0.70766	0.958779
7.16	0.70824	0.958976
7.17	0.70895	0.959173
7.18	0.70964	0.959368
7.19	0.71017	0.959563
7.2	0.71075	0.959756
7.21	0.71135	0.959949
7.22	0.71195	0.96014
7.23	0.71267	0.960331
7.24	0.71322	0.960521
7.25	0.71384	0.96071
7.26	0.71445	0.960898
7.27	0.71497	0.961085
7.28	0.71552	0.961271
7.29	0.71607	0.961457
7.3	0.71675	0.961641
7.31	0.71732	0.961825
7.32	0.71786	0.962008
7.33	0.71855	0.962189
7.34	0.71925	0.96237
7.35	0.71986	0.962551
7.36	0.72057	0.96273
7.37	0.72109	0.962908
7.38	0.72175	0.963086
7.39	0.72237	0.963262
7.4	0.72292	0.963438
7.41	0.72338	0.963613
7.42	0.72394	0.963787
7.43	0.72459	0.963961
7.44	0.7253	0.964133
7.45	0.7259	0.964305
7.46	0.72655	0.964476
7.47	0.72727	0.964646
7.48	0.72796	0.964815
7.49	0.72847	0.964983
7.5	0.72891	0.965151
7.51	0.72944	0.965318
7.52	0.73007	0.965484
7.53	0.73056	0.965649
7.54	0.73109	0.965813
7.55	0.73175	0.965977
7.56	0.73232	0.96614
7.57	0.73306	0.966302
7.58	0.73353	0.966463
7.59	0.73391	0.966624
7.6	0.73435	0.966783
7.61	0.73492	0.966942
7.62	0.73546	0.967101
7.63	0.73605	0.967258
7.64	0.73655	0.967415
7.65	0.73701	0.967571
7.66	0.73756	0.967726
7.67	0.73815	0.96788
7.68	0.73865	0.968034
7.69	0.73929	0.968187
7.7	0.73987	0.968339
7.71	0.74068	0.968491
7.72	0.7412	0.968642
7.73	0.74176	0.968792
7.74	0.74231	0.968941
7.75	0.74275	0.96909
7.76	0.74336	0.969238
7.77	0.74381	0.969385
7.78	0.74433	0.969532
7.79	0.74491	0.969677
7.8	0.74547	0.969823
7.81	0.74598	0.969967
7.82	0.74633	0.970111
7.83	0.7468	0.970254
7.84	0.74742	0.970396
7.85	0.74796	0.970538
7.86	0.74843	0.970679
7.87	0.74891	0.970819
7.88	0.74937	0.970959
7.89	0.74984	0.971098
7.9	0.75031	0.971236
7.91	0.75092	0.971374
7.92	0.75144	0.971511
7.93	0.75204	0.971647
7.94	0.75257	0.971783
7.95	0.75303	0.971918
7.96	0.75355	0.972052
7.97	0.75422	0.972186
7.98	0.75471	0.972319
7.99	0.75521	0.972452
8	0.75574	0.972584
8.01	0.75632	0.972715
8.02	0.75678	0.972845
8.03	0.75735	0.972975
8.04	0.7579	0.973105
8.05	0.75842	0.973233
8.06	0.75894	0.973362
8.07	0.75954	0.973489
8.08	0.75997	0.973616
8.09	0.76055	0.973742
8.1	0.76112	0.973868
8.11	0.76161	0.973993
8.12	0.76214	0.974117
8.13	0.76265	0.974241
8.14	0.76314	0.974365
8.15	0.76359	0.974487
8.16	0.76416	0.974609
8.17	0.76456	0.974731
8.18	0.76513	0.974852
8.19	0.76556	0.974972
8.2	0.76602	0.975092
8.21	0.7665	0.975211
8.22	0.76696	0.97533
8.23	0.7675	0.975448
8.24	0.76793	0.975566
8.25	0.76844	0.975682
8.26	0.76883	0.975799
8.27	0.76936	0.975915
8.28	0.76975	0.97603
8.29	0.7703	0.976145
8.3	0.77075	0.976259
8.31	0.77122	0.976373
8.32	0.77172	0.976486
8.33	0.77206	0.976598
8.34	0.77255	0.97671
8.35	0.77302	0.976822
8.36	0.77347	0.976933
8.37	0.77387	0.977043
8.38	0.77437	0.977153
8.39	0.77474	0.977262
8.4	0.77526	0.977371
8.41	0.7757	0.977479
8.42	0.77614	0.977587
8.43	0.77667	0.977694
8.44	0.77719	0.977801
8.45	0.77772	0.977907
8.46	0.77829	0.978013
8.47	0.77869	0.978118
8.48	0.77919	0.978223
8.49	0.77964	0.978327
8.5	0.78012	0.978431
8.51	0.78056	0.978534
8.52	0.78099	0.978637
8.53	0.78146	0.978739
8.54	0.78178	0.978841
8.55	0.78227	0.978942
8.56	0.78289	0.979043
8.57	0.7833	0.979143
8.58	0.78392	0.979243
8.59	0.78433	0.979343
8.6	0.78472	0.979441
8.61	0.78524	0.97954
8.62	0.78572	0.979638
8.63	0.78615	0.979735
8.64	0.78661	0.979832
8.65	0.78707	0.979929
8.66	0.78763	0.980025
8.67	0.7881	0.98012
8.68	0.7884	0.980216
8.69	0.7887	0.98031
8.7	0.7891	0.980405
8.71	0.78952	0.980498
8.72	0.78994	0.980592
8.73	0.79028	0.980685
8.74	0.79074	0.980777
8.75	0.79116	0.980869
8.76	0.79157	0.980961
8.77	0.79198	0.981052
8.78	0.7924	0.981142
8.79	0.79278	0.981233
8.8	0.7932	0.981322
8.81	0.79359	0.981412
8.82	0.79416	0.981501
8.83	0.79445	0.981589
8.84	0.79495	0.981677
8.85	0.79543	0.981765
8.86	0.79593	0.981852
8.87	0.79641	0.981939
8.88	0.79696	0.982026
8.89	0.79743	0.982112
8.9	0.79778	0.982197
8.91	0.79818	0.982283
8.92	0.79856	0.982367
8.93	0.79902	0.982452
8.94	0.7994	0.982536
8.95	0.79997	0.982619
8.96	0.80041	0.982703
8.97	0.80082	0.982785
8.98	0.80129	0.982868
8.99	0.80173	0.98295
9	0.80227	0.983031
9.01	0.80268	0.983113
9.02	0.80299	0.983193
9.03	0.8034	0.983274
9.04	0.80391	0.983354
9.05	0.80429	0.983434
9.06	0.80477	0.983513
9.07	0.80512	0.983592
9.08	0.80554	0.98367
9.09	0.80591	0.983748
9.1	0.80624	0.983826
9.11	0.80669	0.983904
9.12	0.8071	0.983981
9.13	0.80743	0.984057
9.14	0.80785	0.984134
9.15	0.80837	0.98421
9.16	0.80873	0.984285
9.17	0.80917	0.98436
9.18	0.80962	0.984435
9.19	0.80999	0.98451
9.2	0.81041	0.984584
9.21	0.81066	0.984658
9.22	0.81114	0.984731
9.23	0.81151	0.984804
9.24	0.81179	0.984877
9.25	0.8122	0.984949
9.26	0.81245	0.985021
9.27	0.81284	0.985093
9.28	0.81335	0.985164
9.29	0.81362	0.985235
9.3	0.81404	0.985306
9.31	0.81446	0.985376
9.32	0.81496	0.985446
9.33	0.81532	0.985516
9.34	0.81573	0.985585
9.35	0.81617	0.985654
9.36	0.81648	0.985723
9.37	0.81687	0.985791
9.38	0.81726	0.985859
9.39	0.81764	0.985927
9.4	0.81804	0.985994
9.41	0.81848	0.986061
9.42	0.8189	0.986128
9.43	0.81932	0.986195
9.44	0.8197	0.986261
9.45	0.82007	0.986326
9.46	0.82037	0.986392
9.47	0.82069	0.986457
9.48	0.82119	0.986522
9.49	0.82158	0.986586
9.5	0.82185	0.98665
9.51	0.8222	0.986714
9.52	0.82267	0.986778
9.53	0.82316	0.986841
9.54	0.82349	0.986904
9.55	0.82378	0.986967
9.56	0.82415	0.987029
9.57	0.82455	0.987091
9.58	0.82492	0.987153
9.59	0.82531	0.987215
9.6	0.8257	0.987276
9.61	0.82607	0.987337
9.62	0.82641	0.987397
9.63	0.8268	0.987458
9.64	0.82714	0.987518
9.65	0.82746	0.987577
9.66	0.82784	0.987637
9.67	0.82818	0.987696
9.68	0.82857	0.987755
9.69	0.82882	0.987814
9.7	0.82919	0.987872
9.71	0.8295	0.98793
9.72	0.82985	0.987988
9.73	0.83035	0.988045
9.74	0.83065	0.988102
9.75	0.83106	0.988159
9.76	0.83145	0.988216
9.77	0.83174	0.988272
9.78	0.83219	0.988329
9.79	0.8326	0.988384
9.8	0.83289	0.98844
9.81	0.83323	0.988495
9.82	0.83357	0.98855
9.83	0.8339	0.988605
9.84	0.83423	0.98866
9.85	0.83458	0.988714
9.86	0.83503	0.988768
9.87	0.83537	0.988822
9.88	0.83566	0.988875
9.89	0.83606	0.988929
9.9	0.83642	0.988982
9.91	0.83677	0.989034
9.92	0.83708	0.989087
9.93	0.83748	0.989139
9.94	0.83783	0.989191
9.95	0.83824	0.989243
9.96	0.83855	0.989294
9.97	0.83883	0.989345
9.98	0.83926	0.989396
9.99	0.83958	0.989447
10	0.83994	0.989498
10.01	0.84022	0.989548
10.02	0.84061	0.989598
10.03	0.84096	0.989648
10.04	0.8413	0.989697
10.05	0.84164	0.989747
10.06	0.8421	0.989796
10.07	0.84251	0.989845
10.08	0.84283	0.989893
10.09	0.84316	0.989942
10.1	0.84351	0.98999
10.11	0.84384	0.990038
10.12	0.8442	0.990085
10.13	0.84453	0.990133
10.14	0.84478	0.99018
10.15	0.84518	0.990227
10.16	0.8455	0.990274
10.17	0.84577	0.99032
10.18	0.84615	0.990367
10.19	0.84642	0.990413
10.2	0.84676	0.990459
10.21	0.84698	0.990504
10.22	0.84733	0.99055
10.23	0.84762	0.990595
10.24	0.84795	0.99064
10.25	0.84837	0.990685
10.26	0.84861	0.990729
10.27	0.84881	0.990774
10.28	0.8492	0.990818
10.29	0.84955	0.990862
10.3	0.84984	0.990906
10.31	0.85016	0.990949
10.32	0.85045	0.990992
10.33	0.8509	0.991036
10.34	0.85118	0.991078
10.35	0.85152	0.991121
10.36	0.85177	0.991164
10.37	0.8521	0.991206
10.38	0.85238	0.991248
10.39	0.85273	0.99129
10.4	0.85301	0.991332
10.41	0.85333	0.991373
10.42	0.85362	0.991414
10.43	0.85391	0.991455
10.44	0.85423	0.991496
10.45	0.85454	0.991537
10.46	0.85483	0.991578
10.47	0.85526	0.991618
10.48	0.85565	0.991658
10.49	0.85593	0.991698
10.5	0.85614	0.991738
10.51	0.85643	0.991777
10.52	0.85675	0.991817
10.53	0.85691	0.991856
10.54	0.85723	0.991895
10.55	0.85747	0.991933
10.56	0.85777	0.991972
10.57	0.85818	0.992011
10.58	0.85844	0.992049
10.59	0.85873	0.992087
10.6	0.85901	0.992125
10.61	0.85936	0.992162
10.62	0.85961	0.9922
10.63	0.85988	0.992237
10.64	0.86021	0.992274
10.65	0.86069	0.992311
10.66	0.86094	0.992348
10.67	0.8612	0.992385
10.68	0.8615	0.992421
10.69	0.86181	0.992458
10.7	0.86199	0.992494
10.71	0.86229	0.99253
10.72	0.86258	0.992565
10.73	0.86286	0.992601
10.74	0.86315	0.992636
10.75	0.86335	0.992672
10.76	0.86366	0.992707
10.77	0.86405	0.992742
10.78	0.86438	0.992776
10.79	0.86468	0.992811
10.8	0.86487	0.992845
10.81	0.86522	0.992879
10.82	0.86549	0.992914
10.83	0.86581	0.992947
10.84	0.86615	0.992981
10.85	0.86647	0.993015
10.86	0.86679	0.993048
10.87	0.86696	0.993082
10.88	0.86724	0.993115
10.89	0.86748	0.993148
10.9	0.86775	0.99318
10.91	0.86804	0.993213
10.92	0.86834	0.993246
10.93	0.86858	0.993278
10.94	0.86892	0.99331
10.95	0.86912	0.993342
10.96	0.86946	0.993374
10.97	0.86973	0.993406
10.98	0.86997	0.993437
10.99	0.87021	0.993469
11	0.87053	0.9935
11.01	0.8708	0.993531
11.02	0.87106	0.993562
11.03	0.87143	0.993593
11.04	0.87168	0.993623
11.05	0.87201	0.993654
11.06	0.87229	0.993684
11.07	0.87262	0.993715
11.08	0.87285	0.993745
11.09	0.87309	0.993775
11.1	0.87337	0.993804
11.11	0.8736	0.993834
11.12	0.87381	0.993864
11.13	0.87404	0.993893
11.14	0.87429	0.993922
11.15	0.8746	0.993951
11.16	0.87486	0.99398
11.17	0.87515	0.994009
11.18	0.87533	0.994038
11.19	0.87555	0.994066
11.2	0.87576	0.994095
11.21	0.87602	0.994123
11.22	0.87638	0.994151
11.23	0.87673	0.994179
11.24	0.87699	0.994207
11.25	0.87723	0.994235
11.26	0.87753	0.994262
11.27	0.87776	0.99429
11.28	0.87804	0.994317
11.29	0.87833	0.994344
11.3	0.87853	0.994371
11.31	0.87875	0.994398
11.32	0.87898	0.994425
11.33	0.87925	0.994452
11.34	0.87955	0.994478
11.35	0.87976	0.994505
11.36	0.87999	0.994531
11.37	0.88024	0.994557
11.38	0.88047	0.994583
11.39	0.88078	0.994609
11.4	0.88099	0.994635
11.41	0.88127	0.994661
11.42	0.88149	0.994686
11.43	0.88182	0.994712
11.44	0.88206	0.994737
11.45	0.88232	0.994762
11.46	0.8826	0.994787
11.47	0.88283	0.994812
11.48	0.883	0.994837
11.49	0.8832	0.994862
11.5	0.88338	0.994886
11.51	0.88359	0.994911
11.52	0.88384	0.994935
11.53	0.88404	0.994959
11.54	0.88432	0.994983
11.55	0.88451	0.995007
11.56	0.88473	0.995031
11.57	0.88503	0.995055
11.58	0.88532	0.995079
11.59	0.88555	0.995102
11.6	0.88579	0.995126
11.61	0.88603	0.995149
11.62	0.88627	0.995172
11.63	0.8865	0.995195
11.64	0.88679	0.995218
11.65	0.88698	0.995241
11.66	0.88729	0.995264
11.67	0.88752	0.995287
11.68	0.88771	0.995309
11.69	0.88793	0.995332
11.7	0.88817	0.995354
11.71	0.8884	0.995376
11.72	0.88864	0.995398
11.73	0.88901	0.995421
11.74	0.88922	0.995442
11.75	0.88944	0.995464
11.76	0.88974	0.995486
11.77	0.89004	0.995508
11.78	0.89028	0.995529
11.79	0.89048	0.99555
11.8	0.89069	0.995572
11.81	0.8909	0.995593
11.82	0.89116	0.995614
11.83	0.89146	0.995635
11.84	0.89165	0.995656
11.85	0.89191	0.995677
11.86	0.89215	0.995697
11.87	0.89238	0.995718
11.88	0.89256	0.995738
11.89	0.89279	0.995759
11.9	0.89306	0.995779
11.91	0.8933	0.995799
11.92	0.89347	0.995819
11.93	0.89369	0.99584
11.94	0.89397	0.995859
11.95	0.89422	0.995879
11.96	0.89442	0.995899
11.97	0.89462	0.995919
11.98	0.89492	0.995938
11.99	0.89516	0.995958
12	0.89537	0.995977
12.01	0.89557	0.995996
12.02	0.89584	0.996015
12.03	0.89606	0.996034
12.04	0.89638	0.996053
12.05	0.89653	0.996072
12.06	0.89671	0.996091
12.07	0.89696	0.99611
12.08	0.89718	0.996128
12.09	0.89734	0.996147
12.1	0.89753	0.996165
12.11	0.89779	0.996184
12.12	0.89804	0.996202
12.13	0.8983	0.99622
12.14	0.89848	0.996238
12.15	0.89865	0.996256
12.16	0.89885	0.996274
12.17	0.89907	0.996292
12.18	0.89925	0.99631
12.19	0.89945	0.996327
12.2	0.8996	0.996345
12.21	0.89979	0.996362
12.22	0.90001	0.99638
12.23	0.90026	0.996397
12.24	0.90047	0.996414
12.25	0.90058	0.996432
12.26	0.90076	0.996449
12.27	0.90106	0.996466
12.28	0.90122	0.996483
12.29	0.90148	0.996499
12.3	0.90171	0.996516
12.31	0.90187	0.996533
12.32	0.9021	0.996549
12.33	0.9023	0.996566
12.34	0.90246	0.996582
12.35	0.90267	0.996599
12.36	0.9029	0.996615
12.37	0.90315	0.996631
12.38	0.90338	0.996647
12.39	0.90355	0.996663
12.4	0.90374	0.996679
12.41	0.90391	0.996695
12.42	0.90405	0.996711
12.43	0.90421	0.996727
12.44	0.90437	0.996743
12.45	0.90458	0.996758
12.46	0.90479	0.996774
12.47	0.90503	0.996789
12.48	0.90518	0.996804
12.49	0.90532	0.99682
12.5	0.90556	0.996835
12.51	0.90579	0.99685
12.52	0.90592	0.996865
12.53	0.90614	0.99688
12.54	0.90632	0.996895
12.55	0.90657	0.99691
12.56	0.90677	0.996925
12.57	0.90695	0.996939
12.58	0.90713	0.996954
12.59	0.90729	0.996969
12.6	0.90754	0.996983
12.61	0.90777	0.996998
12.62	0.90804	0.997012
12.63	0.90825	0.997026
12.64	0.90851	0.997041
12.65	0.90869	0.997055
12.66	0.90887	0.997069
12.67	0.9091	0.997083
12.68	0.90935	0.997097
12.69	0.90953	0.997111
12.7	0.90968	0.997125
12.71	0.90992	0.997138
12.72	0.91003	0.997152
12.73	0.91022	0.997166
12.74	0.91039	0.997179
12.75	0.91049	0.997193
12.76	0.91061	0.997206
12.77	0.91075	0.99722
12.78	0.91105	0.997233
12.79	0.91117	0.997246
12.8	0.91142	0.997259
12.81	0.91159	0.997272
12.82	0.91177	0.997285
12.83	0.91197	0.997298
12.84	0.91212	0.997311
12.85	0.91235	0.997324
12.86	0.91258	0.997337
12.87	0.91277	0.99735
12.88	0.91294	0.997362
12.89	0.91312	0.997375
12.9	0.91328	0.997388
12.91	0.91351	0.9974
12.92	0.91369	0.997413
12.93	0.91392	0.997425
12.94	0.91408	0.997437
12.95	0.91431	0.99745
12.96	0.91444	0.997462
12.97	0.91467	0.997474
12.98	0.91488	0.997486
12.99	0.91506	0.997498
13	0.91529	0.99751
13.01	0.91546	0.997522
13.02	0.91564	0.997534
13.03	0.91579	0.997546
13.04	0.91604	0.997557
13.05	0.9162	0.997569
13.06	0.91643	0.997581
13.07	0.9166	0.997592
13.08	0.91682	0.997604
13.09	0.91695	0.997615
13.1	0.9171	0.997627
13.11	0.91736	0.997638
13.12	0.91747	0.997649
13.13	0.9176	0.997661
13.14	0.91776	0.997672
13.15	0.91787	0.997683
13.16	0.91798	0.997694
13.17	0.9182	0.997705
13.18	0.91848	0.997716
13.19	0.9186	0.997727
13.2	0.91874	0.997738
13.21	0.91891	0.997749
13.22	0.91907	0.997759
13.23	0.91922	0.99777
13.24	0.91929	0.997781
13.25	0.91947	0.997791
13.26	0.91963	0.997802
13.27	0.91976	0.997813
13.28	0.9199	0.997823
13.29	0.92002	0.997833
13.3	0.92015	0.997844
13.31	0.92044	0.997854
13.32	0.92062	0.997864
13.33	0.92078	0.997875
13.34	0.92107	0.997885
13.35	0.92127	0.997895
13.36	0.92142	0.997905
13.37	0.92156	0.997915
13.38	0.92168	0.997925
13.39	0.92187	0.997935
13.4	0.92209	0.997945
13.41	0.92228	0.997955
13.42	0.92242	0.997964
13.43	0.92254	0.997974
13.44	0.92271	0.997984
13.45	0.92288	0.997994
13.46	0.923	0.998003
13.47	0.92319	0.998013
13.48	0.92342	0.998022
13.49	0.92357	0.998032
13.5	0.92372	0.998041
13.51	0.92385	0.99805
13.52	0.924	0.99806
13.53	0.92421	0.998069
13.54	0.9244	0.998078
13.55	0.92454	0.998088
13.56	0.92468	0.998097
13.57	0.92483	0.998106
13.58	0.92499	0.998115
13.59	0.92517	0.998124
13.6	0.92536	0.998133
13.61	0.92548	0.998142
13.62	0.9256	0.998151
13.63	0.92572	0.99816
13.64	0.92587	0.998168
13.65	0.92601	0.998177
13.66	0.92613	0.998186
13.67	0.92628	0.998195
13.68	0.92645	0.998203
13.69	0.9266	0.998212
13.7	0.92674	0.99822
13.71	0.92695	0.998229
13.72	0.92706	0.998237
13.73	0.92717	0.998246
13.74	0.92739	0.998254
13.75	0.92764	0.998262
13.76	0.92782	0.998271
13.77	0.92802	0.998279
13.78	0.9282	0.998287
13.79	0.92835	0.998296
13.8	0.9285	0.998304
13.81	0.9287	0.998312
13.82	0.92886	0.99832
13.83	0.929	0.998328
13.84	0.9291	0.998336
13.85	0.92929	0.998344
13.86	0.92944	0.998352
13.87	0.9296	0.99836
13.88	0.92976	0.998368
13.89	0.92982	0.998375
13.9	0.92998	0.998383
13.91	0.93011	0.998391
13.92	0.93023	0.998399
13.93	0.93034	0.998406
13.94	0.93053	0.998414
13.95	0.93073	0.998421
13.96	0.93082	0.998429
13.97	0.93094	0.998437
13.98	0.93107	0.998444
13.99	0.9312	0.998451
14	0.93139	0.998459
14.01	0.93159	0.998466
14.02	0.93169	0.998474
14.03	0.93187	0.998481
14.04	0.93207	0.998488
14.05	0.9322	0.998495
14.06	0.93242	0.998503
14.07	0.93252	0.99851
14.08	0.93266	0.998517
14.09	0.93284	0.998524
14.1	0.933	0.998531
14.11	0.9331	0.998538
14.12	0.93336	0.998545
14.13	0.93345	0.998552
14.14	0.93358	0.998559
14.15	0.93369	0.998566
14.16	0.93383	0.998573
14.17	0.93401	0.99858
14.18	0.93416	0.998586
14.19	0.93424	0.998593
14.2	0.93438	0.9986
14.21	0.93444	0.998607
14.22	0.93456	0.998613
14.23	0.93469	0.99862
14.24	0.93484	0.998627
14.25	0.935	0.998633
14.26	0.93513	0.99864
14.27	0.93529	0.998646
14.28	0.93542	0.998653
14.29	0.93559	0.998659
14.3	0.93567	0.998665
14.31	0.93578	0.998672
14.32	0.9359	0.998678
14.33	0.93604	0.998685
14.34	0.93612	0.998691
14.35	0.93622	0.998697
14.36	0.9364	0.998703
14.37	0.93652	0.99871
14.38	0.93672	0.998716
14.39	0.93685	0.998722
14.4	0.93699	0.998728
14.41	0.93707	0.998734
14.42	0.93722	0.99874
14.43	0.93732	0.998746
14.44	0.93747	0.998752
14.45	0.93756	0.998758
14.46	0.93766	0.998764
14.47	0.93776	0.99877
14.48	0.9379	0.998776
14.49	0.93806	0.998782
14.5	0.93823	0.998788
14.51	0.93833	0.998793
14.52	0.93845	0.998799
14.53	0.93862	0.998805
14.54	0.93877	0.998811
14.55	0.9389	0.998816
14.56	0.93899	0.998822
14.57	0.93917	0.998828
14.58	0.93931	0.998833
14.59	0.9394	0.998839
14.6	0.93952	0.998844
14.61	0.93961	0.99885
14.62	0.93971	0.998855
14.63	0.93978	0.998861
14.64	0.93987	0.998866
14.65	0.94009	0.998872
14.66	0.94027	0.998877
14.67	0.94044	0.998883
14.68	0.94053	0.998888
14.69	0.94063	0.998893
14.7	0.94078	0.998899
14.71	0.94097	0.998904
14.72	0.94105	0.998909
14.73	0.94121	0.998914
14.74	0.94136	0.998919
14.75	0.94147	0.998925
14.76	0.94162	0.99893
14.77	0.94168	0.998935
14.78	0.94174	0.99894
14.79	0.94188	0.998945
14.8	0.94195	0.99895
14.81	0.94207	0.998955
14.82	0.94217	0.99896
14.83	0.94228	0.998965
14.84	0.94244	0.99897
14.85	0.94249	0.998975
14.86	0.94254	0.99898
14.87	0.94262	0.998985
14.88	0.94271	0.99899
14.89	0.94285	0.998994
14.9	0.94294	0.998999
14.91	0.94303	0.999004
14.92	0.94314	0.999009
14.93	0.94324	0.999014
14.94	0.94329	0.999018
14.95	0.9434	0.999023
14.96	0.9435	0.999028
14.97	0.94359	0.999032
14.98	0.94375	0.999037
14.99	0.94385	0.999042
15	0.94397	0.999046
15.01	0.94407	0.999051
15.02	0.9442	0.999055
15.03	0.94431	0.99906
15.04	0.94444	0.999064
15.05	0.94458	0.999069
15.06	0.94468	0.999073
15.07	0.94477	0.999078
15.08	0.94485	0.999082
15.09	0.94494	0.999086
15.1	0.94506	0.999091
15.11	0.94519	0.999095
15.12	0.94534	0.9991
15.13	0.94544	0.999104
15.14	0.9455	0.999108
15.15	0.94558	0.999112
15.16	0.94563	0.999117
15.17	0.94578	0.999121
15.18	0.94588	0.999125
15.19	0.94595	0.999129
15.2	0.94606	0.999133
15.21	0.94624	0.999138
15.22	0.94638	0.999142
15.23	0.94649	0.999146
15.24	0.94657	0.99915
15.25	0.94664	0.999154
15.26	0.94678	0.999158
15.27	0.94684	0.999162
15.28	0.94695	0.999166
15.29	0.94705	0.99917
15.3	0.94716	0.999174
15.31	0.94732	0.999178
15.32	0.94741	0.999182
15.33	0.94756	0.999186
15.34	0.94767	0.99919
15.35	0.94773	0.999194
15.36	0.94785	0.999197
15.37	0.94801	0.999201
15.38	0.94813	0.999205
15.39	0.94822	0.999209
15.4	0.94839	0.999213
15.41	0.94853	0.999216
15.42	0.94864	0.99922
15.43	0.94872	0.999224
15.44	0.94884	0.999228
15.45	0.94901	0.999231
15.46	0.94915	0.999235
15.47	0.9492	0.999239
15.48	0.94933	0.999242
15.49	0.94945	0.999246
15.5	0.94954	0.99925
15.51	0.94968	0.999253
15.52	0.94977	0.999257
15.53	0.94986	0.99926
15.54	0.94993	0.999264
15.55	0.95003	0.999267
15.56	0.95012	0.999271
15.57	0.95024	0.999274
15.58	0.95032	0.999278
15.59	0.95036	0.999281
15.6	0.95042	0.999285
15.61	0.95054	0.999288
15.62	0.95066	0.999292
15.63	0.95078	0.999295
15.64	0.95086	0.999298
15.65	0.95095	0.999302
15.66	0.95113	0.999305
15.67	0.95128	0.999308
15.68	0.9514	0.999312
15.69	0.95151	0.999315
15.7	0.95163	0.999318
15.71	0.95173	0.999322
15.72	0.95183	0.999325
15.73	0.9519	0.999328
15.74	0.95199	0.999331
15.75	0.95209	0.999334
15.76	0.95217	0.999338
15.77	0.95226	0.999341
15.78	0.95234	0.999344
15.79	0.95249	0.999347
15.8	0.95261	0.99935
15.81	0.95272	0.999353
15.82	0.95278	0.999356
15.83	0.95286	0.999359
15.84	0.95301	0.999363
15.85	0.95316	0.999366
15.86	0.95326	0.999369
15.87	0.95338	0.999372
15.88	0.95351	0.999375
15.89	0.95359	0.999378
15.9	0.95377	0.999381
15.91	0.95385	0.999384
15.92	0.95392	0.999387
15.93	0.95404	0.999389
15.94	0.95412	0.999392
15.95	0.95423	0.999395
15.96	0.95434	0.999398
15.97	0.95444	0.999401
15.98	0.95455	0.999404
15.99	0.9547	0.999407
16	0.95477	0.99941
16.01	0.95488	0.999412
16.02	0.95495	0.999415
16.03	0.95498	0.999418
16.04	0.95504	0.999421
16.05	0.95514	0.999424
16.06	0.95523	0.999426
16.07	0.95531	0.999429
16.08	0.95538	0.999432
16.09	0.95549	0.999435
16.1	0.95557	0.999437
16.11	0.95568	0.99944
16.12	0.95576	0.999443
16.13	0.95583	0.999445
16.14	0.95594	0.999448
16.15	0.95605	0.999451
16.16	0.95618	0.999453
16.17	0.95624	0.999456
16.18	0.95637	0.999458
16.19	0.95643	0.999461
16.2	0.95654	0.999464
16.21	0.95661	0.999466
16.22	0.95667	0.999469
16.23	0.95673	0.999471
16.24	0.95685	0.999474
16.25	0.95694	0.999476
16.26	0.957	0.999479
16.27	0.9571	0.999481
16.28	0.95721	0.999484
16.29	0.95729	0.999486
16.3	0.95736	0.999489
16.31	0.95743	0.999491
16.32	0.95759	0.999494
16.33	0.95769	0.999496
16.34	0.95776	0.999499
16.35	0.95788	0.999501
16.36	0.95792	0.999503
16.37	0.95804	0.999506
16.38	0.95813	0.999508
16.39	0.95818	0.99951
16.4	0.95823	0.999513
16.41	0.95835	0.999515
16.42	0.95849	0.999517
16.43	0.95861	0.99952
16.44	0.95871	0.999522
16.45	0.95881	0.999524
16.46	0.95888	0.999527
16.47	0.95895	0.999529
16.48	0.95902	0.999531
16.49	0.95909	0.999533
16.5	0.9592	0.999536
16.51	0.95929	0.999538
16.52	0.95936	0.99954
16.53	0.95944	0.999542
16.54	0.95952	0.999544
16.55	0.95959	0.999547
16.56	0.95971	0.999549
16.57	0.95983	0.999551
16.58	0.95988	0.999553
16.59	0.95999	0.999555
16.6	0.96006	0.999557
16.61	0.96018	0.999559
16.62	0.96025	0.999562
16.63	0.96032	0.999564
16.64	0.96037	0.999566
16.65	0.96054	0.999568
16.66	0.96057	0.99957
16.67	0.96061	0.999572
16.68	0.96071	0.999574
16.69	0.96077	0.999576
16.7	0.96084	0.999578
16.71	0.9609	0.99958
16.72	0.96101	0.999582
16.73	0.96105	0.999584
16.74	0.96119	0.999586
16.75	0.96127	0.999588
16.76	0.96139	0.99959
16.77	0.96147	0.999592
16.78	0.96159	0.999594
16.79	0.96165	0.999596
16.8	0.96174	0.999598
16.81	0.96185	0.9996
16.82	0.96189	0.999602
16.83	0.96196	0.999604
16.84	0.96203	0.999605
16.85	0.96211	0.999607
16.86	0.96227	0.999609
16.87	0.9624	0.999611
16.88	0.9625	0.999613
16.89	0.96256	0.999615
16.9	0.96262	0.999617
16.91	0.96271	0.999618
16.92	0.96274	0.99962
16.93	0.9628	0.999622
16.94	0.9629	0.999624
16.95	0.96296	0.999626
16.96	0.96304	0.999628
16.97	0.96314	0.999629
16.98	0.96322	0.999631
16.99	0.96333	0.999633
17	0.96342	0.999635
17.01	0.96354	0.999636
17.02	0.96358	0.999638
17.03	0.96365	0.99964
17.04	0.96371	0.999642
17.05	0.96372	0.999643
17.06	0.9638	0.999645
17.07	0.96384	0.999647
17.08	0.96393	0.999648
17.09	0.964	0.99965
17.1	0.96407	0.999652
17.11	0.96419	0.999653
17.12	0.96428	0.999655
17.13	0.96437	0.999657
17.14	0.96446	0.999658
17.15	0.96454	0.99966
17.16	0.96459	0.999662
17.17	0.96465	0.999663
17.18	0.96474	0.999665
17.19	0.96486	0.999666
17.2	0.96494	0.999668
17.21	0.965	0.99967
17.22	0.9651	0.999671
17.23	0.9652	0.999673
17.24	0.96526	0.999674
17.25	0.96533	0.999676
17.26	0.96539	0.999677
17.27	0.96547	0.999679
17.28	0.96551	0.999681
17.29	0.96557	0.999682
17.3	0.96567	0.999684
17.31	0.96574	0.999685
17.32	0.9658	0.999687
17.33	0.96588	0.999688
17.34	0.96596	0.99969
17.35	0.96604	0.999691
17.36	0.96612	0.999693
17.37	0.96621	0.999694
17.38	0.96626	0.999696
17.39	0.96627	0.999697
17.4	0.96632	0.999698
17.41	0.96641	0.9997
17.42	0.96645	0.999701
17.43	0.96656	0.999703
17.44	0.96661	0.999704
17.45	0.96665	0.999706
17.46	0.96672	0.999707
17.47	0.96681	0.999708
17.48	0.96683	0.99971
17.49	0.96691	0.999711
17.5	0.96701	0.999713
17.51	0.9671	0.999714
17.52	0.96717	0.999715
17.53	0.96725	0.999717
17.54	0.96732	0.999718
17.55	0.9674	0.999719
17.56	0.96744	0.999721
17.57	0.96748	0.999722
17.58	0.96753	0.999723
17.59	0.96759	0.999725
17.6	0.96766	0.999726
17.61	0.96773	0.999727
17.62	0.96782	0.999729
17.63	0.96788	0.99973
17.64	0.96797	0.999731
17.65	0.96802	0.999733
17.66	0.96809	0.999734
17.67	0.96819	0.999735
17.68	0.96822	0.999736
17.69	0.96832	0.999738
17.7	0.96837	0.999739
17.71	0.96844	0.99974
17.72	0.96849	0.999741
17.73	0.96856	0.999743
17.74	0.96859	0.999744
17.75	0.96868	0.999745
17.76	0.96873	0.999746
17.77	0.96883	0.999747
17.78	0.96885	0.999749
17.79	0.96894	0.99975
17.8	0.969	0.999751
17.81	0.96912	0.999752
17.82	0.96919	0.999753
17.83	0.96924	0.999755
17.84	0.96927	0.999756
17.85	0.96928	0.999757
17.86	0.96936	0.999758
17.87	0.96939	0.999759
17.88	0.96946	0.99976
17.89	0.96951	0.999762
17.9	0.96959	0.999763
17.91	0.96964	0.999764
17.92	0.96971	0.999765
17.93	0.96973	0.999766
17.94	0.96981	0.999767
17.95	0.96985	0.999768
17.96	0.96995	0.999769
17.97	0.97002	0.999771
17.98	0.97007	0.999772
17.99	0.97014	0.999773
18	0.9702	0.999774
18.01	0.97026	0.999775
18.02	0.97034	0.999776
18.03	0.97044	0.999777
18.04	0.97046	0.999778
18.05	0.97047	0.999779
18.06	0.97053	0.99978
18.07	0.97062	0.999781
18.08	0.97066	0.999782
18.09	0.97075	0.999783
18.1	0.97078	0.999784
18.11	0.97087	0.999785
18.12	0.97091	0.999787
18.13	0.97095	0.999788
18.14	0.97102	0.999789
18.15	0.97106	0.99979
18.16	0.97112	0.999791
18.17	0.9712	0.999792
18.18	0.97129	0.999793
18.19	0.97135	0.999794
18.2	0.97142	0.999795
18.21	0.97151	0.999796
18.22	0.97155	0.999797
18.23	0.97162	0.999797
18.24	0.97166	0.999798
18.25	0.97173	0.999799
18.26	0.97176	0.9998
18.27	0.97183	0.999801
18.28	0.9719	0.999802
18.29	0.97194	0.999803
18.3	0.972	0.999804
18.31	0.97205	0.999805
18.32	0.97208	0.999806
18.33	0.97212	0.999807
18.34	0.97217	0.999808
18.35	0.97223	0.999809
18.36	0.97229	0.99981
18.37	0.97235	0.999811
18.38	0.97242	0.999812
18.39	0.97253	0.999812
18.4	0.97258	0.999813
18.41	0.97262	0.999814
18.42	0.97266	0.999815
18.43	0.9727	0.999816
18.44	0.97278	0.999817
18.45	0.97283	0.999818
18.46	0.97287	0.999819
18.47	0.97294	0.99982
18.48	0.973	0.99982
18.49	0.97312	0.999821
18.5	0.97317	0.999822
18.51	0.97318	0.999823
18.52	0.97326	0.999824
18.53	0.97333	0.999825
18.54	0.97338	0.999825
18.55	0.97347	0.999826
18.56	0.97356	0.999827
18.57	0.97364	0.999828
18.58	0.97369	0.999829
18.59	0.97375	0.99983
18.6	0.97386	0.99983
18.61	0.97391	0.999831
18.62	0.97402	0.999832
18.63	0.97409	0.999833
18.64	0.97419	0.999834
18.65	0.97423	0.999834
18.66	0.97427	0.999835
18.67	0.97432	0.999836
18.68	0.97434	0.999837
18.69	0.9744	0.999838
18.7	0.97447	0.999838
18.71	0.97455	0.999839
18.72	0.97461	0.99984
18.73	0.97468	0.999841
18.74	0.9747	0.999841
18.75	0.97474	0.999842
18.76	0.9748	0.999843
18.77	0.97483	0.999844
18.78	0.97488	0.999844
18.79	0.97497	0.999845
18.8	0.97502	0.999846
18.81	0.97509	0.999847
18.82	0.97515	0.999847
18.83	0.97521	0.999848
18.84	0.97527	0.999849
18.85	0.97535	0.99985
18.86	0.97535	0.99985
18.87	0.9754	0.999851
18.88	0.97546	0.999852
18.89	0.97554	0.999852
18.9	0.97558	0.999853
18.91	0.97567	0.999854
18.92	0.97572	0.999855
18.93	0.97578	0.999855
18.94	0.97582	0.999856
18.95	0.97588	0.999857
18.96	0.97592	0.999857
18.97	0.97597	0.999858
18.98	0.97599	0.999859
18.99	0.97602	0.999859
19	0.97606	0.99986
19.01	0.97612	0.999861
19.02	0.97616	0.999861
19.03	0.97622	0.999862
19.04	0.97626	0.999863
19.05	0.97631	0.999863
19.06	0.97637	0.999864
19.07	0.97646	0.999865
19.08	0.97653	0.999865
19.09	0.97656	0.999866
19.1	0.97665	0.999867
19.11	0.9767	0.999867
19.12	0.97676	0.999868
19.13	0.97679	0.999868
19.14	0.97683	0.999869
19.15	0.9769	0.99987
19.16	0.97695	0.99987
19.17	0.97696	0.999871
19.18	0.977	0.999872
19.19	0.97705	0.999872
19.2	0.97709	0.999873
19.21	0.97709	0.999873
19.22	0.97714	0.999874
19.23	0.97723	0.999875
19.24	0.97726	0.999875
19.25	0.97731	0.999876
19.26	0.97739	0.999876
19.27	0.97748	0.999877
19.28	0.97756	0.999878
19.29	0.97761	0.999878
19.3	0.97764	0.999879
19.31	0.97775	0.999879
19.32	0.97779	0.99988
19.33	0.97789	0.999881
19.34	0.97791	0.999881
19.35	0.97794	0.999882
19.36	0.97801	0.999882
19.37	0.97805	0.999883
19.38	0.97806	0.999883
19.39	0.97811	0.999884
19.4	0.97814	0.999884
19.41	0.97818	0.999885
19.42	0.97822	0.999886
19.43	0.97825	0.999886
19.44	0.97829	0.999887
19.45	0.9783	0.999887
19.46	0.97837	0.999888
19.47	0.97839	0.999888
19.48	0.97842	0.999889
19.49	0.9785	0.999889
19.5	0.97855	0.99989
19.51	0.97864	0.99989
19.52	0.97869	0.999891
19.53	0.97869	0.999891
19.54	0.97876	0.999892
19.55	0.97879	0.999892
19.56	0.97883	0.999893
19.57	0.97887	0.999894
19.58	0.9789	0.999894
19.59	0.97893	0.999895
19.6	0.97894	0.999895
19.61	0.97896	0.999896
19.62	0.97899	0.999896
19.63	0.97902	0.999897
19.64	0.97904	0.999897
19.65	0.97906	0.999898
19.66	0.97914	0.999898
19.67	0.97917	0.999899
19.68	0.97923	0.999899
19.69	0.97929	0.999899
19.7	0.97933	0.9999
19.71	0.97935	0.9999
19.72	0.97939	0.999901
19.73	0.97944	0.999901
19.74	0.97946	0.999902
19.75	0.97953	0.999902
19.76	0.97956	0.999903
19.77	0.97961	0.999903
19.78	0.97962	0.999904
19.79	0.97965	0.999904
19.8	0.97967	0.999905
19.81	0.97971	0.999905
19.82	0.97974	0.999906
19.83	0.97982	0.999906
19.84	0.97985	0.999906
19.85	0.97991	0.999907
19.86	0.97996	0.999907
19.87	0.98	0.999908
19.88	0.98006	0.999908
19.89	0.98009	0.999909
19.9	0.98013	0.999909
19.91	0.98013	0.99991
19.92	0.98015	0.99991
19.93	0.9802	0.99991
19.94	0.98025	0.999911
19.95	0.98029	0.999911
19.96	0.98032	0.999912
19.97	0.98035	0.999912
19.98	0.9804	0.999913
19.99	0.98049	0.999913
20	0.98051	0.999913


==> FIGURE2_eppn1.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.0026484	0.000125223	
0.2	-0.277383	-0.0186888	-0.000797973	
0.3	-0.10502	-0.0245464	-0.00318357	
0.4	-0.0161278	-0.0333425	-0.00604933	
0.5	-0.368075	-0.0429427	-0.00948435	
0.6	0.172361	-0.0492325	-0.0145276	
0.7	-0.141207	-0.0493091	-0.0190095	
0.8	0.224676	-0.0448353	-0.0240055	
0.9	-0.281051	-0.040623	-0.0280607	
1	-0.326539	-0.0597814	-0.033091	
1.1	-0.314693	-0.0926895	-0.0406903	
1.2	-0.179511	-0.0965094	-0.0503308	
1.3	0.195183	-0.0712754	-0.0588644	
1.4	0.744937	-0.0133464	-0.0635385	
1.5	0.698059	0.0750105	-0.0602857	
1.6	0.228741	0.122052	-0.0500061	
1.7	0.0169799	0.13091	-0.0370795	
1.8	-0.559961	0.0966901	-0.0252358	
1.9	-0.734329	0.043034	-0.0182471	
2	-0.545493	-0.0159722	-0.0169703	
2.1	-0.70978	-0.0613905	-0.0206544	
2.2	-0.318919	-0.0918158	-0.0285551	
2.3	-0.366238	-0.11735	-0.0391298	
2.4	-0.416538	-0.134604	-0.0517836	
2.5	-0.614555	-0.15762	-0.0662751	
2.6	-0.154502	-0.177013	-0.0833875	
2.7	0.295273	-0.131349	-0.0992541	
2.8	0.526427	-0.0603154	-0.109051	
2.9	0.148509	0.00147677	-0.111771	
3	0.041364	0.0279999	-0.109946	
3.1	0.544203	0.0720627	-0.105288	
3.2	0.770367	0.144177	-0.0944525	
3.3	0.518962	0.210203	-0.0763607	
3.4	0.524054	0.242771	-0.053438	
3.5	0.580544	0.285062	-0.0269652	
3.6	0.777549	0.330851	0.00371112	
3.7	1.15512	0.389097	0.0392204	
3.8	1.18992	0.448507	0.0811289	
3.9	1.28552	0.525995	0.129866	
4	0.994491	0.563225	0.184785	
4.1	1.01217	0.577287	0.241898	
4.2	0.252178	0.553664	0.29922	
4.3	0.0879314	0.485555	0.351174	
4.4	0.361122	0.414559	0.395915	
4.5	0.394173	0.357288	0.434417	
4.6	0.266897	0.318268	0.468228	
4.7	0.53179	0.294949	0.498752	
4.8	0.0604686	0.270089	0.527406	
4.9	-0.056205	0.187443	0.55021	
5	-0.154225	0.108035	0.564911	
5.1	-0.0989412	0.0284875	0.571801	
5.2	-0.209943	-0.0411945	0.571036	
5.3	-0.472088	-0.115566	0.563214	
5.4	-0.411551	-0.195902	0.547431	
5.5	-0.302506	-0.26026	0.524483	
5.6	0.160906	-0.291271	0.496511	
5.7	0.143321	-0.289961	0.467395	
5.8	-0.051559	-0.310329	0.437375	
5.9	-0.187037	-0.329786	0.405401	
6	0.2777	-0.333559	0.371875	
6.1	0.224836	-0.322128	0.339049	
6.2	0.588238	-0.276291	0.308821	
6.3	0.652362	-0.23234	0.283562	
6.4	0.736374	-0.176549	0.263002	
6.5	0.797365	-0.100836	0.249229	
6.6	1.28864	-0.0160391	0.243185	
6.7	1.69418	0.123721	0.248437	
6.8	1.57936	0.253524	0.267483	
6.9	1.45385	0.355	0.298126	
7	0.833624	0.390673	0.336177	
7.1	0.998373	0.415555	0.376445	
7.2	0.899082	0.428474	0.418584	
7.3	0.46382	0.407891	0.460789	
7.4	0.898642	0.400831	0.500928	
7.5	0.664705	0.400377	0.541244	
7.6	0.129603	0.34393	0.578901	
7.7	0.321196	0.285728	0.610212	
7.8	0.374449	0.236218	0.636302	
7.9	0.307506	0.196791	0.657949	
8	-0.0231356	0.123702	0.674448	
8.1	-0.0941271	0.0418446	0.682437	
8.2	-0.472976	-0.0516892	0.682008	
8.3	-0.622263	-0.157303	0.671303	
8.4	-0.212043	-0.242163	0.650922	
8.5	-0.225926	-0.311007	0.623244	
8.6	-0.170842	-0.346492	0.590333	
8.7	-0.820292	-0.422633	0.552333	
8.8	-0.482061	-0.492623	0.505933	
8.9	-0.268454	-0.513297	0.455281	
9	-0.325975	-0.525316	0.403448	
9.1	-1.01881	-0.576013	0.348641	
9.2	-0.986827	-0.648025	0.287044	
9.3	-1.03602	-0.709639	0.219073	
9.4	-1.21885	-0.751424	0.145961	
9.5	-1.60233	-0.834908	0.0666287	
9.6	-2.06935	-0.948665	-0.022363	
9.7	-2.12699	-1.05723	-0.123026	
9.8	-1.97719	-1.12558	-0.232284	
9.9	-1.97261	-1.18346	-0.347829	
10	-1.79338	-1.22024	-0.468449	
10.1	-1.64551	-1.22615	-0.590978	
10.2	-1.45497	-1.20533	-0.712682	
10.3	-1.57543	-1.16457	-0.830968	
10.4	-1.70509	-1.13708	-0.946035	
10.5	-1.69433	-1.09175	-1.05475	
10.6	-1.36729	-1.02683	-1.14125	
10.7	-1.79208	-0.9703	-1.20574	
10.8	-2.26844	-0.958611	-1.2556	
10.9	-2.2651	-0.962363	-1.29633	
11	-2.26703	-0.952293	-1.32958	
11.1	-2.40615	-0.962267	-1.35678	
11.2	-2.0549	-0.944572	-1.37889	
11.3	-1.52702	-0.896758	-1.39376	
11.4	-1.47793	-0.820042	-1.40002	
11.5	-1.63046	-0.757167	-1.39853	
11.6	-2.12368	-0.72691	-1.39321	
11.7	-2.36681	-0.735088	-1.38796	
11.8	-2.65864	-0.761181	-1.38532	
11.9	-3.06545	-0.845016	-1.38804	
12	-3.05889	-0.909327	-1.39744	
12.1	-3.05791	-0.981195	-1.41135	
12.2	-3.14504	-1.04988	-1.42905	
12.3	-2.73197	-1.09384	-1.44893	
12.4	-2.52749	-1.09711	-1.46708	
12.5	-2.68035	-1.08351	-1.48118	
12.6	-2.73343	-1.10823	-1.49344	
12.7	-2.54875	-1.10219	-1.50434	
12.8	-2.74626	-1.10141	-1.5125	
12.9	-2.30111	-1.09304	-1.51932	
13	-2.4354	-1.06656	-1.5229	
13.1	-2.70542	-1.0578	-1.52425	
13.2	-3.17967	-1.08683	-1.52616	
13.3	-3.22545	-1.13792	-1.53169	
13.4	-3.42972	-1.20147	-1.54143	
13.5	-3.58081	-1.27007	-1.55569	
13.6	-3.24519	-1.31577	-1.57243	
13.7	-3.04069	-1.34552	-1.58951	
13.8	-3.14965	-1.36524	-1.60561	
13.9	-2.90807	-1.35976	-1.61953	
14	-2.7736	-1.33137	-1.62925	
14.1	-2.69849	-1.30035	-1.63429	
14.2	-2.78533	-1.27009	-1.63547	
14.3	-3.33853	-1.29416	-1.63621	
14.4	-3.69304	-1.358	-1.64109	
14.5	-3.89254	-1.41567	-1.65061	
14.6	-4.04807	-1.51908	-1.6658	
14.7	-3.9293	-1.58573	-1.68621	
14.8	-4.52837	-1.67759	-1.70955	
14.9	-4.58983	-1.80488	-1.7391	
15	-4.82931	-1.92272	-1.77412	
15.1	-5.15085	-2.05586	-1.81422	
15.2	-4.83413	-2.16231	-1.85817	
15.3	-4.67125	-2.23807	-1.90247	
15.4	-4.55441	-2.2846	-1.94419	
15.5	-4.17446	-2.30517	-1.98156	
15.6	-4.1833	-2.29077	-2.01194	
15.7	-3.91682	-2.26378	-2.0351	
15.8	-3.90331	-2.22646	-2.05084	
15.9	-3.47132	-2.17532	-2.06019	
16	-3.48007	-2.11269	-2.06202	
16.1	-4.12789	-2.09271	-2.05959	
16.2	-4.12107	-2.09927	-2.0575	
16.3	-3.70781	-2.08337	-2.05562	
16.4	-4.19923	-2.07129	-2.05205	
16.5	-4.83463	-2.09466	-2.04971	
16.6	-4.67119	-2.1546	-2.05251	
16.7	-5.05993	-2.21844	-2.0599	
16.8	-5.40609	-2.30728	-2.07308	
16.9	-5.18191	-2.39727	-2.09215	
17	-5.12688	-2.4612	-2.11464	
17.1	-5.47311	-2.51985	-2.13826	
17.2	-5.57159	-2.6097	-2.16453	
17.3	-5.75458	-2.67714	-2.19327	
17.4	-6.20797	-2.75829	-2.22299	
17.5	-6.17183	-2.88052	-2.25728	
17.6	-6.31281	-2.97703	-2.29494	
17.7	-6.27798	-3.06534	-2.33421	
17.8	-6.11888	-3.13644	-2.37368	
17.9	-6.29516	-3.19233	-2.41136	
18	-6.67476	-3.26552	-2.44806	
18.1	-6.94259	-3.38185	-2.48723	
18.2	-7.15408	-3.48988	-2.52931	
18.3	-7.41573	-3.60181	-2.57356	
18.4	-7.52505	-3.72379	-2.6208	
18.5	-7.33323	-3.81973	-2.66939	
18.6	-7.28196	-3.88527	-2.71619	
18.7	-7.2278	-3.95154	-2.76068	
18.8	-6.96896	-3.9734	-2.80099	
18.9	-6.76432	-3.98104	-2.83524	
19	-6.84925	-3.97009	-2.86295	
19.1	-6.55821	-3.9568	-2.88479	
19.2	-6.17015	-3.91794	-2.90017	
19.3	-5.71758	-3.80672	-2.90584	
19.4	-5.85056	-3.71637	-2.9008	
19.5	-6.01243	-3.64866	-2.88974	
19.6	-6.30256	-3.62055	-2.87644	
19.7	-6.00673	-3.5922	-2.86323	
19.8	-5.43257	-3.50629	-2.84721	
19.9	-5.53526	-3.42305	-2.82595	
20	-5.62802	-3.36431	-2.80222	
20.1	-5.43142	-3.3092	-2.77778	
20.2	-4.88667	-3.24136	-2.75267	
20.3	-4.98495	-3.1282	-2.72317	
20.4	-5.25396	-3.05313	-2.69039	
20.5	-5.57221	-3.02156	-2.65907	
20.6	-5.66802	-3.0164	-2.63162	
20.7	-5.82596	-3.0317	-2.60977	
20.8	-5.76155	-3.04635	-2.59357	
20.9	-5.80347	-3.06355	-2.58165	
21	-5.7857	-3.08027	-2.57316	
21.1	-5.05973	-3.06093	-2.56683	
21.2	-4.86378	-2.97272	-2.55607	
21.3	-4.81322	-2.90674	-2.54037	
21.4	-4.68384	-2.83069	-2.52106	
21.5	-4.78724	-2.78677	-2.49961	
21.6	-4.46601	-2.71442	-2.4769	
21.7	-4.16613	-2.63428	-2.45151	
21.8	-4.17082	-2.5481	-2.42271	
21.9	-3.48194	-2.45906	-2.39201	
22	-3.75788	-2.33078	-2.35611	
22.1	-3.80986	-2.24174	-2.31708	
22.2	-3.24968	-2.14884	-2.27731	
22.3	-2.77391	-2.00515	-2.23394	
22.4	-2.93868	-1.87494	-2.18555	
22.5	-2.71611	-1.76781	-2.13542	
22.6	-2.96407	-1.65892	-2.08432	
22.7	-3.41583	-1.60118	-2.03514	
22.8	-3.33071	-1.57715	-1.99146	
22.9	-3.36005	-1.55382	-1.95347	
23	-4.41349	-1.59391	-1.92255	
23.1	-4.27479	-1.66781	-1.90327	
23.2	-3.99713	-1.70255	-1.89271	
23.3	-3.92965	-1.73992	-1.887	
23.4	-3.90918	-1.7638	-1.88516	
23.5	-3.8141	-1.79047	-1.88587	
23.6	-4.05292	-1.81467	-1.88859	
23.7	-4.01948	-1.83573	-1.89293	
23.8	-4.20669	-1.87827	-1.89924	
23.9	-4.12128	-1.92923	-1.90902	
24	-4.17446	-1.95996	-1.92051	
24.1	-4.02194	-1.98719	-1.93276	
24.2	-4.57524	-2.03505	-1.94573	
24.3	-5.29549	-2.12482	-1.96261	
24.4	-5.78855	-2.27242	-1.98747	
24.5	-5.92812	-2.4267	-2.02175	
24.6	-5.50749	-2.54273	-2.06252	
24.7	-6.04924	-2.66034	-2.1057	
24.8	-6.20523	-2.79665	-2.15296	
24.9	-5.67619	-2.8927	-2.20257	
25	-5.76218	-2.93301	-2.24862	
25.1	-5.70508	-2.98428	-2.29064	
25.2	-5.65634	-3.00454	-2.32823	
25.3	-5.18184	-3.00051	-2.36009	
25.4	-5.07579	-2.98987	-2.38497	
25.5	-4.74778	-2.9456	-2.40305	
25.6	-4.473	-2.87515	-2.41241	
25.7	-4.27122	-2.80017	-2.41377	
25.8	-3.98867	-2.69882	-2.40667	
25.9	-4.01012	-2.59652	-2.39126	
26	-4.53754	-2.52387	-2.3705	
26.1	-4.51576	-2.49104	-2.34921	
26.2	-4.71438	-2.47231	-2.32929	
26.3	-4.79425	-2.46592	-2.31204	
26.4	-4.28462	-2.44362	-2.29691	
26.5	-4.37052	-2.39662	-2.28101	
26.6	-4.60574	-2.38976	-2.26554	
26.7	-3.9368	-2.34119	-2.25081	
26.8	-4.28857	-2.30718	-2.23428	
26.9	-4.33905	-2.28716	-2.21863	
27	-4.07191	-2.25823	-2.20381	
27.1	-4.17442	-2.22509	-2.18881	
27.2	-4.72294	-2.23675	-2.17499	
27.3	-4.73377	-2.25909	-2.16576	
27.4	-4.3358	-2.2684	-2.1598	
27.5	-4.85645	-2.29148	-2.15601	
27.6	-5.63829	-2.35306	-2.15662	
27.7	-5.67645	-2.46011	-2.16549	
27.8	-5.63348	-2.55846	-2.18202	
27.9	-5.64039	-2.63031	-2.20321	
28	-5.43284	-2.70443	-2.22729	
28.1	-5.1707	-2.7273	-2.25117	
28.2	-5.03406	-2.74637	-2.27277	
28.3	-4.65441	-2.72048	-2.28987	
28.4	-4.23996	-2.65748	-2.3	
28.5	-4.70779	-2.61273	-2.30272	
28.6	-5.08314	-2.61684	-2.30338	
28.7	-5.12407	-2.63089	-2.30497	
28.8	-5.35247	-2.64664	-2.30735	
28.9	-5.4337	-2.69235	-2.31251	
29	-5.18236	-2.72208	-2.32032	
29.1	-4.88732	-2.71496	-2.32788	
29.2	-5.1453	-2.70882	-2.33273	
29.3	-4.81503	-2.7101	-2.33696	
29.4	-4.72311	-2.68005	-2.3387	
29.5	-4.55376	-2.63612	-2.33693	
29.6	-4.54053	-2.60391	-2.33182	
29.7	-4.52622	-2.56677	-2.32433	
29.8	-4.51913	-2.52557	-2.31476	
29.9	-4.17312	-2.47763	-2.30345	
30	-4.14828	-2.4111	-2.28846	
30.1	-3.52955	-2.33452	-2.27007	
30.2	-3.77966	-2.24038	-2.24684	
30.3	-4.18882	-2.20728	-2.2219	
30.4	-3.94249	-2.17917	-2.19918	
30.5	-3.63838	-2.10531	-2.17601	
30.6	-3.82877	-2.04631	-2.1507	
30.7	-3.69357	-1.99741	-2.12533	
30.8	-3.70396	-1.95203	-2.10003	
30.9	-3.6144	-1.91238	-2.07567	
31	-3.62837	-1.87874	-2.05235	
31.1	-3.67128	-1.85117	-2.03036	
31.2	-3.48892	-1.83583	-2.01058	
31.3	-3.49081	-1.80382	-1.99225	
31.4	-3.15756	-1.76581	-1.9741	
31.5	-2.84241	-1.70619	-1.95499	
31.6	-2.80119	-1.63478	-1.9329	
31.7	-2.76022	-1.56528	-1.90874	
31.8	-2.53273	-1.48272	-1.88197	
31.9	-2.18031	-1.39042	-1.85216	
32	-2.04687	-1.27605	-1.81796	
32.1	-1.48038	-1.15664	-1.78013	
32.2	-1.1152	-0.989312	-1.73569	
32.3	-0.627685	-0.814222	-1.68381	
32.4	-0.748565	-0.64447	-1.62505	
32.5	-0.830426	-0.494874	-1.5627	
32.6	-0.657379	-0.37033	-1.49967	
32.7	-0.650799	-0.244723	-1.43649	
32.8	-0.371724	-0.145968	-1.3749	
32.9	-0.848937	-0.0430024	-1.31483	
33	-0.378771	0.0297683	-1.25864	
33.1	-0.637117	0.100602	-1.20548	
33.2	-0.652183	0.145644	-1.15692	
33.3	-0.412371	0.21322	-1.11218	
33.4	-0.24043	0.271805	-1.0696	
33.5	-0.210942	0.332848	-1.02942	
33.6	-0.156742	0.377074	-0.991583	
33.7	-0.0252913	0.433063	-0.951042	
33.8	0.169196	0.488235	-0.904932	
33.9	-0.126043	0.523958	-0.85384	
34	-0.0554917	0.536301	-0.801013	
34.1	-0.108898	0.543026	-0.74702	
34.2	-0.718328	0.522514	-0.693089	
34.3	-1.45034	0.428655	-0.645013	
34.4	-1.38144	0.301152	-0.608791	
34.5	-1.7749	0.172236	-0.584904	
34.6	-1.67171	0.0389172	-0.57455	
34.7	-1.4175	-0.041293	-0.575088	
34.8	-1.68517	-0.137424	-0.583725	
34.9	-1.99317	-0.261495	-0.60356	
35	-2.40978	-0.384072	-0.635626	
35.1	-2.09292	-0.502062	-0.680385	
35.2	-2.12065	-0.591917	-0.735167	
35.3	-2.40296	-0.681545	-0.798774	
35.4	-2.33848	-0.769754	-0.871679	
35.5	-2.28308	-0.836791	-0.952218	
35.6	-2.06205	-0.873546	-1.03649	
35.7	-1.98761	-0.887679	-1.10995	
35.8	-2.30792	-0.893686	-1.17061	
35.9	-2.74541	-0.930193	-1.22223	
36	-3.26573	-1.01865	-1.27012	
36.1	-3.09976	-1.10974	-1.31815	
36.2	-3.15819	-1.16893	-1.36388	
36.3	-3.77824	-1.26254	-1.40808	
36.4	-3.64173	-1.36609	-1.45372	
36.5	-4.10827	-1.46232	-1.49971	
36.6	-4.16918	-1.58318	-1.54748	
36.7	-4.25579	-1.67054	-1.59589	
36.8	-4.4378	-1.76837	-1.64401	
36.9	-4.2434	-1.86557	-1.69251	
37	-4.44873	-1.94372	-1.73982	
37.1	-4.75623	-2.01979	-1.78531	
37.2	-4.28287	-2.08345	-1.82935	
37.3	-4.59654	-2.1317	-1.87003	
37.4	-4.48261	-2.1881	-1.90835	
37.5	-4.93505	-2.26029	-1.94506	
37.6	-5.09575	-2.34917	-1.98291	
37.7	-4.58984	-2.39935	-2.02042	
37.8	-4.44918	-2.40661	-2.05352	
37.9	-4.18229	-2.38108	-2.07982	
38	-3.59039	-2.33169	-2.09812	
38.1	-3.58181	-2.25767	-2.10699	
38.2	-3.10041	-2.15363	-2.10622	
38.3	-2.90203	-2.05358	-2.0964	
38.4	-3.13957	-1.96246	-2.07918	
38.5	-2.95519	-1.85333	-2.0562	
38.6	-3.03112	-1.77499	-2.02878	
38.7	-2.73599	-1.68134	-1.99872	
38.8	-2.52383	-1.57801	-1.965	
38.9	-2.64113	-1.48599	-1.92866	
39	-2.19836	-1.4089	-1.89145	
39.1	-2.56557	-1.32652	-1.85318	
39.2	-2.75763	-1.27484	-1.81603	
39.3	-3.10257	-1.26845	-1.78286	
39.4	-3.30183	-1.28916	-1.75668	
39.5	-2.73065	-1.29264	-1.73695	
39.6	-2.6843	-1.27292	-1.71962	
39.7	-2.86335	-1.2357	-1.70258	
39.8	-3.40724	-1.25995	-1.68789	
39.9	-3.6978	-1.30431	-1.67929	
40	-3.23083	-1.34968	-1.67704	
40.1	-3.33943	-1.37081	-1.67778	
40.2	-3.1395	-1.40474	-1.68089	
40.3	-3.32925	-1.40955	-1.68503	
40.4	-2.80066	-1.41599	-1.68956	
40.5	-2.28223	-1.3665	-1.69078	
40.6	-2.40824	-1.30198	-1.68622	
40.7	-2.3238	-1.23451	-1.67655	
40.8	-2.22524	-1.18238	-1.66342	
40.9	-2.22233	-1.12786	-1.64759	
41	-1.75132	-1.04722	-1.62869	
41.1	-1.72473	-0.963816	-1.60575	
41.2	-1.20079	-0.850712	-1.57825	
41.3	-0.784539	-0.722416	-1.54472	
41.4	-0.767548	-0.585953	-1.50478	
41.5	-0.328892	-0.436386	-1.45937	
41.6	-0.420455	-0.290051	-1.40856	
41.7	-0.604123	-0.192576	-1.35609	
41.8	-1.07215	-0.127311	-1.30557	
41.9	-1.11033	-0.0875651	-1.2596	
42	-1.46007	-0.0890974	-1.22033	
42.1	-1.13246	-0.103712	-1.18915	
42.2	-0.76766	-0.0818282	-1.16348	
42.3	-0.968471	-0.0430802	-1.13923	
42.4	-1.15121	-0.036382	-1.11741	
42.5	-1.59694	-0.0617528	-1.10027	
42.6	-0.753944	-0.052833	-1.08784	
42.7	-0.502668	-0.0122134	-1.07507	
42.8	-0.0876391	0.0539972	-1.05956	
42.9	0.033546	0.152316	-1.03934	
43	0.173582	0.254125	-1.01356	
43.1	0.0316849	0.331728	-0.983582	
43.2	0.0941927	0.401099	-0.946843	
43.3	-0.0582016	0.446386	-0.904267	
43.4	-0.409905	0.482249	-0.857407	
43.5	0.0334326	0.492886	-0.808935	
43.6	0.152575	0.546479	-0.757046	
43.7	0.033003	0.595581	-0.69977	
43.8	0.101062	0.6129	-0.639336	
43.9	0.517262	0.63712	-0.577418	
44	-0.183147	0.631822	-0.51343	
44.1	-0.167761	0.596503	-0.452118	
44.2	-0.457967	0.541983	-0.394841	
44.3	-0.69979	0.483541	-0.343302	
44.4	-0.676111	0.399419	-0.299197	
44.5	-0.528008	0.324858	-0.263124	
44.6	-1.29585	0.247979	-0.233886	
44.7	-1.06252	0.124681	-0.215705	
44.8	-1.14098	0.0189785	-0.208629	
44.9	-1.14219	-0.0798186	-0.211812	
45	-1.13691	-0.175083	-0.224602	
45.1	-0.638217	-0.227953	-0.245169	
45.2	-0.776696	-0.244457	-0.268687	
45.3	-0.948615	-0.276325	-0.294489	
45.4	-0.775197	-0.297671	-0.32342	
45.5	-0.385226	-0.29306	-0.353237	
45.6	-0.765571	-0.279283	-0.38163	
45.7	-1.01124	-0.291133	-0.409915	
45.8	-0.675773	-0.289106	-0.439298	
45.9	-0.791676	-0.283031	-0.467868	
46	-0.906426	-0.292238	-0.496595	
46.1	-0.786779	-0.292559	-0.525784	
46.2	-0.251933	-0.258431	-0.553819	
46.3	-0.806448	-0.233103	-0.577877	
46.4	-0.648943	-0.227799	-0.601007	
46.5	-0.862828	-0.217935	-0.623158	
46.6	-0.553818	-0.206813	-0.644559	
46.7	-0.336685	-0.162538	-0.663213	
46.8	-0.388664	-0.110898	-0.676733	
46.9	-0.252305	-0.0744201	-0.686052	
47	-0.248771	-0.0245044	-0.690983	
47.1	-0.264529	0.0195105	-0.690861	
47.2	-0.262317	0.0649059	-0.686709	
47.3	-0.331796	0.0955774	-0.678679	
47.4	-0.695822	0.0942192	-0.668934	
47.5	-0.734794	0.0821413	-0.660292	
47.6	-0.644034	0.0757297	-0.65249	
47.7	-0.714368	0.054313	-0.6461	
47.8	-0.63332	0.0487194	-0.640977	
47.9	-0.71542	0.0373936	-0.636491	
48	-0.0401475	0.0554768	-0.632413	
48.1	-0.216645	0.101416	-0.624236	
48.2	-0.12567	0.13527	-0.612408	
48.3	0.0926058	0.174572	-0.596991	
48.4	0.212266	0.227858	-0.57686	
48.5	-0.381395	0.249836	-0.552426	
48.6	-0.460141	0.235278	-0.528106	
48.7	-0.102221	0.221357	-0.505678	
48.8	-0.430395	0.220701	-0.483192	
48.9	0.176078	0.236462	-0.460789	
49	-0.459972	0.260037	-0.435228	
49.1	-0.915721	0.208805	-0.411274	
49.2	-0.563282	0.160791	-0.393048	
49.3	0.365909	0.165017	-0.377458	
49.4	0.34492	0.208306	-0.358735	
49.5	0.512303	0.261194	-0.335283	
49.6	0.606074	0.325349	-0.305989	
49.7	0.665695	0.391163	-0.269913	
49.8	0.647373	0.431843	-0.228675	
49.9	1.09493	0.497269	-0.182442	


==> FIGURE2_eppn3.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.0026484	0.000125223	
0.2	-0.277383	-0.0186888	-0.000797973	
0.3	-0.10502	-0.0245464	-0.00318357	
0.4	-0.0161278	-0.0333425	-0.00604933	
0.5	-0.368075	-0.0429427	-0.00948435	
0.6	0.172361	-0.0492325	-0.0145276	
0.7	-0.141207	-0.0493091	-0.0190095	
0.8	0.224676	-0.0448353	-0.0240055	
0.9	-0.281051	-0.040623	-0.0280607	
1	-0.326539	-0.0597814	-0.033091	
1.1	-0.314693	-0.0926895	-0.0406903	
1.2	-0.179511	-0.0965094	-0.0503308	
1.3	0.195183	-0.0712754	-0.0588644	
1.4	0.744937	-0.0133464	-0.0635385	
1.5	0.698059	0.0750105	-0.0602857	
1.6	0.228741	0.122052	-0.0500061	
1.7	0.0169799	0.13091	-0.0370795	
1.8	-0.559961	0.0966901	-0.0252358	
1.9	-0.734329	0.043034	-0.0182471	
2	-0.545493	-0.0159722	-0.0169703	
2.1	-0.70978	-0.0613905	-0.0206544	
2.2	-0.318919	-0.0918158	-0.0285551	
2.3	-0.366238	-0.11735	-0.0391298	
2.4	-0.416538	-0.134604	-0.0517836	
2.5	-0.614555	-0.15762	-0.0662751	
2.6	-0.154502	-0.177013	-0.0833875	
2.7	0.295273	-0.131349	-0.0992541	
2.8	0.526427	-0.0603154	-0.109051	
2.9	0.148509	0.00147677	-0.111771	
3	0.041364	0.0279999	-0.109946	
3.1	0.544203	0.0720627	-0.105288	
3.2	0.770367	0.144177	-0.0944525	
3.3	0.518962	0.210203	-0.0763607	
3.4	0.524054	0.242771	-0.053438	
3.5	0.580544	0.285062	-0.0269652	
3.6	0.777549	0.330851	0.00371112	
3.7	1.15512	0.389097	0.0392204	
3.8	1.18992	0.448507	0.0811289	
3.9	1.28552	0.525995	0.129866	
4	0.994491	0.563225	0.184785	
4.1	1.01217	0.577287	0.241898	
4.2	0.252178	0.553664	0.29922	
4.3	0.0879314	0.485555	0.351174	
4.4	0.361122	0.414559	0.395915	
4.5	0.394173	0.357288	0.434417	
4.6	0.266897	0.318268	0.468228	
4.7	0.53179	0.294949	0.498752	
4.8	0.0604686	0.270089	0.527406	
4.9	-0.056205	0.187443	0.55021	
5	-0.154225	0.108035	0.564911	
5.1	-0.0989412	0.0284875	0.571801	
5.2	-0.209943	-0.0411945	0.571036	
5.3	-0.472088	-0.115566	0.563214	
5.4	-0.411551	-0.195902	0.547431	
5.5	-0.302506	-0.26026	0.524483	
5.6	0.160906	-0.291271	0.496511	
5.7	0.143321	-0.289961	0.467395	
5.8	-0.051559	-0.310329	0.437375	
5.9	-0.187037	-0.329786	0.405401	
6	0.2777	-0.333559	0.371875	
6.1	0.224836	-0.322128	0.339049	
6.2	0.588238	-0.276291	0.308821	
6.3	0.652362	-0.23234	0.283562	
6.4	0.736374	-0.176549	0.263002	
6.5	0.797365	-0.100836	0.249229	
6.6	1.28864	-0.0160391	0.243185	
6.7	1.69418	0.123721	0.248437	
6.8	1.57936	0.253524	0.267483	
6.9	1.45385	0.355	0.298126	
7	0.833624	0.390673	0.336177	
7.1	0.998373	0.415555	0.376445	
7.2	0.899082	0.428474	0.418584	
7.3	0.46382	0.407891	0.460789	
7.4	0.898642	0.400831	0.500928	
7.5	0.664705	0.400377	0.541244	
7.6	0.129603	0.34393	0.578901	
7.7	0.321196	0.285728	0.610212	
7.8	0.374449	0.236218	0.636302	
7.9	0.307506	0.196791	0.657949	
8	-0.0231356	0.123702	0.674448	
8.1	-0.0941271	0.0418446	0.682437	
8.2	-0.472976	-0.0516892	0.682008	
8.3	-0.622263	-0.157303	0.671303	
8.4	-0.212043	-0.242163	0.650922	
8.5	-0.225926	-0.311007	0.623244	
8.6	-0.170842	-0.346492	0.590333	
8.7	-0.820292	-0.422633	0.552333	
8.8	-0.482061	-0.492623	0.505933	
8.9	-0.268454	-0.513297	0.455281	
9	-0.325975	-0.525316	0.403448	
9.1	-1.01881	-0.576013	0.348641	
9.2	-0.986827	-0.648025	0.287044	
9.3	-1.03602	-0.709639	0.219073	
9.4	-1.21885	-0.751424	0.145961	
9.5	-1.60233	-0.834908	0.0666287	
9.6	-2.06935	-0.948665	-0.022363	
9.7	-2.12699	-1.05723	-0.123026	
9.8	-1.97719	-1.12558	-0.232284	
9.9	-1.97261	-1.18346	-0.347829	
10	-1.79338	-1.22024	-0.468449	
10.1	-1.64551	-1.22615	-0.590978	
10.2	-1.45497	-1.20533	-0.712682	
10.3	-1.57543	-1.16457	-0.830968	
10.4	-1.70509	-1.13708	-0.946035	
10.5	-1.69433	-1.0927	-1.01092	
10.6	-1.36729	-1.03622	-1.01043	
10.7	-1.79208	-0.99451	-1.00997	
10.8	-2.26844	-1.00163	-1.01	
10.9	-2.2651	-1.02668	-1.01024	
11	-2.26703	-1.03937	-1.01038	
11.1	-2.40615	-1.07276	-1.01071	
11.2	-2.0549	-1.0786	-1.01079	
11.3	-1.52702	-1.05385	-1.01057	
11.4	-1.47793	-0.999061	-1.01004	
11.5	-1.63046	-0.956272	-1.00959	
11.6	-2.12368	-0.94386	-1.00943	
11.7	-2.36681	-0.967646	-1.00964	
11.8	-2.65864	-1.00745	-1.01002	
11.9	-3.06545	-1.10359	-1.01094	
12	-3.05889	-1.17957	-1.01172	
12.1	-3.05791	-1.26302	-1.01256	
12.2	-3.14504	-1.34362	-1.01337	
12.3	-2.73197	-1.40011	-1.01397	
12.4	-2.52749	-1.41652	-1.01416	
12.5	-2.68035	-1.41633	-1.01415	
12.6	-2.73343	-1.4544	-1.01452	
12.7	-2.54875	-1.46153	-1.01462	
12.8	-2.74626	-1.47357	-1.01471	
12.9	-2.30111	-1.4775	-1.01479	
13	-2.4354	-1.46267	-1.01463	
13.1	-2.70542	-1.46466	-1.01463	
13.2	-3.17967	-1.50353	-1.01498	
13.3	-3.22545	-1.56382	-1.01558	
13.4	-3.42972	-1.63635	-1.01629	
13.5	-3.58081	-1.71417	-1.01708	
13.6	-3.24519	-1.76962	-1.01765	
13.7	-3.04069	-1.80978	-1.01807	
13.8	-3.14965	-1.84048	-1.01838	
13.9	-2.90807	-1.84634	-1.01846	
14	-2.7736	-1.82937	-1.0183	
14.1	-2.69849	-1.80938	-1.01811	
14.2	-2.78533	-1.78942	-1.0179	
14.3	-3.33853	-1.82285	-1.01819	
14.4	-3.69304	-1.89535	-1.01889	
14.5	-3.89254	-1.9615	-1.01954	
14.6	-4.04807	-2.07365	-1.02064	
14.7	-3.9293	-2.14983	-1.02143	
14.8	-4.52837	-2.25232	-1.02241	
14.9	-4.58983	-2.3916	-1.0238	
15	-4.82931	-2.52326	-1.02511	
15.1	-5.15085	-2.67234	-1.02659	
15.2	-4.83413	-2.79712	-1.02787	
15.3	-4.67125	-2.89358	-1.02887	
15.4	-4.55441	-2.96286	-1.02958	
15.5	-4.17446	-3.00774	-1.03006	
15.6	-4.1833	-3.01855	-1.03017	
15.7	-3.91682	-3.0169	-1.03018	
15.8	-3.90331	-3.00437	-1.03006	
15.9	-3.47132	-2.97686	-1.02982	
16	-3.48007	-2.93618	-1.0294	
16.1	-4.12789	-2.93601	-1.02934	
16.2	-4.12107	-2.96025	-1.02958	
16.3	-3.70781	-2.96016	-1.02962	
16.4	-4.19923	-2.96212	-1.0296	
16.5	-4.83463	-2.99788	-1.02992	
16.6	-4.67119	-3.06897	-1.03064	
16.7	-5.05993	-3.14333	-1.03136	
16.8	-5.40609	-3.24257	-1.03233	
16.9	-5.18191	-3.34342	-1.03336	
17	-5.12688	-3.4191	-1.03413	
17.1	-5.47311	-3.49052	-1.03482	
17.2	-5.57159	-3.59419	-1.03585	
17.3	-5.75458	-3.67668	-1.03669	
17.4	-6.20797	-3.77415	-1.03762	
17.5	-6.17183	-3.91406	-1.03903	
17.6	-6.31281	-4.02988	-1.04019	
17.7	-6.27798	-4.13924	-1.04129	
17.8	-6.11888	-4.23304	-1.04225	
17.9	-6.29516	-4.31308	-1.04305	
18	-6.67476	-4.41155	-1.04401	
18.1	-6.94259	-4.55423	-1.04542	
18.2	-7.15408	-4.68984	-1.04677	
18.3	-7.41573	-4.83072	-1.04817	
18.4	-7.52505	-4.98309	-1.0497	
18.5	-7.33323	-5.11098	-1.051	
18.6	-7.28196	-5.20988	-1.05201	
18.7	-7.2278	-5.31057	-1.05303	
18.8	-6.96896	-5.36757	-1.05363	
18.9	-6.76432	-5.41051	-1.05408	
19	-6.84925	-5.43441	-1.05432	
19.1	-6.55821	-5.45498	-1.05455	
19.2	-6.17015	-5.44852	-1.05451	
19.3	-5.71758	-5.3677	-1.05375	
19.4	-5.85056	-5.30493	-1.0531	
19.5	-6.01243	-5.26142	-1.05265	
19.6	-6.30256	-5.25404	-1.05254	
19.7	-6.00673	-5.24319	-1.05246	
19.8	-5.43257	-5.1718	-1.05179	
19.9	-5.53526	-5.09998	-1.05105	
20	-5.62802	-5.04946	-1.05054	
20.1	-5.43142	-4.99954	-1.05004	
20.2	-4.88667	-4.9341	-1.04943	
20.3	-4.98495	-4.82062	-1.0483	
20.4	-5.25396	-4.74236	-1.04747	
20.5	-5.57221	-4.70488	-1.04707	
20.6	-5.66802	-4.69158	-1.04691	
20.7	-5.82596	-4.69718	-1.04697	
20.8	-5.76155	-4.70123	-1.04701	
20.9	-5.80347	-4.70751	-1.04707	
21	-5.7857	-4.71338	-1.04712	
21.1	-5.05973	-4.68356	-1.04689	
21.2	-4.86378	-4.58515	-1.04593	
21.3	-4.81322	-4.50875	-1.04516	
21.4	-4.68384	-4.42167	-1.04429	
21.5	-4.78724	-4.36588	-1.04371	
21.6	-4.46601	-4.28077	-1.04288	
21.7	-4.16613	-4.18689	-1.04196	
21.8	-4.17082	-4.08578	-1.04094	
21.9	-3.48194	-3.98048	-1.03994	
22	-3.75788	-3.83448	-1.03845	
22.1	-3.80986	-3.72592	-1.03734	
22.2	-3.24968	-3.61171	-1.03624	
22.3	-2.77391	-3.44494	-1.03461	
22.4	-2.93868	-3.28963	-1.03302	
22.5	-2.71611	-3.15521	-1.03168	
22.6	-2.96407	-3.01694	-1.03027	
22.7	-3.41583	-2.92791	-1.02934	
22.8	-3.33071	-2.87122	-1.02877	
22.9	-3.36005	-2.8145	-1.02819	
23	-4.41349	-2.8211	-1.02817	
23.1	-4.27479	-2.86229	-1.02859	
23.2	-3.99713	-2.86603	-1.02866	
23.3	-3.92965	-2.87457	-1.02874	
23.4	-3.90918	-2.87203	-1.02872	
23.5	-3.8141	-2.87474	-1.02875	
23.6	-4.05292	-2.87742	-1.02877	
23.7	-4.01948	-2.87937	-1.02879	
23.8	-4.20669	-2.90508	-1.02902	
23.9	-4.12128	-2.94156	-1.02939	
24	-4.17446	-2.9602	-1.02958	
24.1	-4.02194	-2.97759	-1.02977	
24.2	-4.57524	-3.01771	-1.03013	
24.3	-5.29549	-3.10183	-1.03092	
24.4	-5.78855	-3.24616	-1.03232	
24.5	-5.92812	-3.40017	-1.03387	
24.6	-5.50749	-3.51944	-1.03511	
24.7	-6.04924	-3.64387	-1.03631	
24.8	-6.20523	-3.7905	-1.03778	
24.9	-5.67619	-3.90043	-1.03893	
25	-5.76218	-3.9578	-1.03952	
25.1	-5.70508	-4.02862	-1.04023	
25.2	-5.65634	-4.07033	-1.04066	
25.3	-5.18184	-4.08898	-1.04089	
25.4	-5.07579	-4.10154	-1.04101	
25.5	-4.74778	-4.08032	-1.04083	
25.6	-4.473	-4.03208	-1.04037	
25.7	-4.27122	-3.97773	-1.03984	
25.8	-3.98867	-3.89484	-1.03903	
25.9	-4.01012	-3.80824	-1.03816	
26	-4.53754	-3.74812	-1.03751	
26.1	-4.51576	-3.72462	-1.03727	
26.2	-4.71438	-3.71239	-1.03713	
26.3	-4.79425	-3.71011	-1.0371	
26.4	-4.28462	-3.69001	-1.03694	
26.5	-4.37052	-3.64357	-1.03647	
26.6	-4.60574	-3.63574	-1.03636	
26.7	-3.9368	-3.58489	-1.03591	
26.8	-4.28857	-3.54737	-1.0355	
26.9	-4.33905	-3.52266	-1.03524	
27	-4.07191	-3.48807	-1.03492	
27.1	-4.17442	-3.44843	-1.03452	
27.2	-4.72294	-3.45283	-1.03451	
27.3	-4.73377	-3.46749	-1.03466	
27.4	-4.3358	-3.46914	-1.0347	
27.5	-4.85645	-3.48481	-1.03482	
27.6	-5.63829	-3.53948	-1.03532	
27.7	-5.67645	-3.64064	-1.03632	
27.8	-5.63348	-3.73479	-1.03727	
27.9	-5.64039	-3.80459	-1.03798	
28	-5.43284	-3.87895	-1.03874	
28.1	-5.1707	-3.9043	-1.03903	
28.2	-5.03406	-3.92776	-1.03927	
28.3	-4.65441	-3.9077	-1.0391	
28.4	-4.23996	-3.85132	-1.03857	
28.5	-4.70779	-3.8132	-1.03815	
28.6	-5.08314	-3.82344	-1.03822	
28.7	-5.12407	-3.84313	-1.03841	
28.8	-5.35247	-3.86415	-1.03861	
28.9	-5.4337	-3.91493	-1.03911	
29	-5.18236	-3.94985	-1.03948	
29.1	-4.88732	-3.94815	-1.0395	
29.2	-5.1453	-3.94751	-1.03946	
29.3	-4.81503	-3.95419	-1.03955	
29.4	-4.72311	-3.92934	-1.03931	
29.5	-4.55376	-3.89014	-1.03894	
29.6	-4.54053	-3.86191	-1.03864	
29.7	-4.52622	-3.82779	-1.0383	
29.8	-4.51913	-3.78856	-1.03791	
29.9	-4.17312	-3.74143	-1.03747	
30	-4.14828	-3.67445	-1.0368	
30.1	-3.52955	-3.59594	-1.03605	
30.2	-3.77966	-3.49816	-1.03506	
30.3	-4.18882	-3.4595	-1.03462	
30.4	-3.94249	-3.42412	-1.03428	
30.5	-3.63838	-3.34159	-1.03349	
30.6	-3.82877	-3.27249	-1.03277	
30.7	-3.69357	-3.2121	-1.03217	
30.8	-3.70396	-3.15396	-1.03158	
30.9	-3.6144	-3.10045	-1.03105	
31	-3.62837	-3.05205	-1.03056	
31.1	-3.67128	-3.00901	-1.03012	
31.2	-3.48892	-2.97771	-1.02981	
31.3	-3.49081	-2.9295	-1.02934	
31.4	-3.15756	-2.87515	-1.02881	
31.5	-2.84241	-2.79904	-1.02808	
31.6	-2.80119	-2.71084	-1.02718	
31.7	-2.76022	-2.62402	-1.02633	
31.8	-2.53273	-2.52346	-1.02532	
31.9	-2.18031	-2.41229	-1.02423	
32	-2.04687	-2.27791	-1.02289	
32.1	-1.48038	-2.1371	-1.02152	
32.2	-1.1152	-1.94667	-1.01964	
32.3	-0.627685	-1.74627	-1.01765	
32.4	-0.748565	-1.54853	-1.01564	
32.5	-0.830426	-1.36801	-1.01382	
32.6	-0.657379	-1.20965	-1.01224	
32.7	-0.650799	-1.04759	-1.01061	
32.8	-0.371724	-0.910035	-1.00924	
32.9	-0.848937	-0.766323	-1.00776	
33	-0.378771	-0.651249	-1.00663	
33.1	-0.637117	-0.537055	-1.00546	
33.2	-0.652183	-0.448024	-1.00455	
33.3	-0.412371	-0.336325	-1.00346	
33.4	-0.24043	-0.233761	-1.00242	
33.5	-0.210942	-0.129089	-1.00138	
33.6	-0.156742	-0.0417641	-1.0005	
33.7	-0.0252913	0.0567816	-0.998339	
33.8	0.169196	0.154016	-0.987727	
33.9	-0.126043	0.230976	-0.967966	
34	-0.0554917	0.283418	-0.942402	
34.1	-0.108898	0.328829	-0.91173	
34.2	-0.718328	0.345357	-0.877334	
34.3	-1.45034	0.286697	-0.84518	
34.4	-1.38144	0.192393	-0.82146	
34.5	-1.7749	0.0945489	-0.806862	
34.6	-1.67171	-0.00991661	-0.8028	
34.7	-1.4175	-0.0635563	-0.806861	
34.8	-1.68517	-0.135435	-0.81648	
34.9	-1.99317	-0.237581	-0.83499	
35	-2.40978	-0.340548	-0.863655	
35.1	-2.09292	-0.44121	-0.903168	
35.2	-2.12065	-0.515964	-0.951084	
35.3	-2.40296	-0.592661	-1.00403	
35.4	-2.33848	-0.673016	-1.00667	
35.5	-2.28308	-0.740184	-1.00735	
35.6	-2.06205	-0.784926	-1.00782	
35.7	-1.98761	-0.813836	-1.00812	
35.8	-2.30792	-0.839558	-1.00836	
35.9	-2.74541	-0.899168	-1.00893	
36	-3.26573	-1.01314	-1.01002	
36.1	-3.09976	-1.13176	-1.01123	
36.2	-3.15819	-1.22025	-1.01211	
36.3	-3.77824	-1.34452	-1.01332	
36.4	-3.64173	-1.47997	-1.01469	
36.5	-4.10827	-1.60929	-1.01596	
36.6	-4.16918	-1.76441	-1.01751	
36.7	-4.25579	-1.88724	-1.01876	
36.8	-4.4378	-2.02163	-1.02009	
36.9	-4.2434	-2.15638	-1.02146	
37	-4.44873	-2.27294	-1.02263	
37.1	-4.75623	-2.38809	-1.02376	
37.2	-4.28287	-2.49127	-1.02483	
37.3	-4.59654	-2.57923	-1.0257	
37.4	-4.48261	-2.67521	-1.02667	
37.5	-4.93505	-2.78667	-1.02776	
37.6	-5.09575	-2.91452	-1.02904	
37.7	-4.58984	-3.00345	-1.02998	
37.8	-4.44918	-3.04911	-1.03046	
37.9	-4.18229	-3.06112	-1.03061	
38	-3.59039	-3.04782	-1.03052	
38.1	-3.58181	-3.00778	-1.03012	
38.2	-3.10041	-2.93492	-1.02942	
38.3	-2.90203	-2.86263	-1.02871	
38.4	-3.13957	-2.79539	-1.02801	
38.5	-2.95519	-2.70603	-1.02713	
38.6	-3.03112	-2.64322	-1.02649	
38.7	-2.73599	-2.56095	-1.02568	
38.8	-2.52383	-2.46498	-1.02473	
38.9	-2.64113	-2.37635	-1.02384	
39	-2.19836	-2.29889	-1.02308	
39.1	-2.56557	-2.21267	-1.02218	
39.2	-2.75763	-2.15397	-1.02158	
39.3	-3.10257	-2.1379	-1.02138	
39.4	-3.30183	-2.147	-1.02146	
39.5	-2.73065	-2.13783	-1.02141	
39.6	-2.6843	-2.10493	-1.02109	
39.7	-2.86335	-2.05422	-1.02057	
39.8	-3.40724	-2.06473	-1.02062	
39.9	-3.6978	-2.09553	-1.02091	
40	-3.23083	-2.12808	-1.02128	
40.1	-3.33943	-2.13755	-1.02137	
40.2	-3.1395	-2.16109	-1.0216	
40.3	-3.32925	-2.15686	-1.02156	
40.4	-2.80066	-2.15553	-1.02159	
40.5	-2.28223	-2.09935	-1.02106	
40.6	-2.40824	-2.02868	-1.02035	
40.7	-2.3238	-1.95503	-1.01961	
40.8	-2.22524	-1.89627	-1.01902	
40.9	-2.22233	-1.83442	-1.01839	
41	-1.75132	-1.74558	-1.01754	
41.1	-1.72473	-1.65285	-1.01661	
41.2	-1.20079	-1.52902	-1.01541	
41.3	-0.784539	-1.38823	-1.01402	
41.4	-0.767548	-1.23711	-1.0125	
41.5	-0.328892	-1.07037	-1.01086	
41.6	-0.420455	-0.904054	-1.00918	
41.7	-0.604123	-0.783684	-1.00795	
41.8	-1.07215	-0.692885	-1.00699	
41.9	-1.11033	-0.62551	-1.00631	
42	-1.46007	-0.598012	-1.006	
42.1	-1.13246	-0.58303	-1.00585	
42.2	-0.76766	-0.531729	-1.00538	
42.3	-0.968471	-0.464064	-1.00469	
42.4	-1.15121	-0.429038	-1.00432	
42.5	-1.59694	-0.42693	-1.00426	
42.6	-0.753944	-0.391784	-1.00398	
42.7	-0.502668	-0.326306	-1.00334	
42.8	-0.0876391	-0.236345	-1.00245	
42.9	0.033546	-0.114955	-1.00126	
43	0.173582	0.00980785	-1.00001	
43.1	0.0316849	0.110567	-0.993943	
43.2	0.0941927	0.203002	-0.978154	
43.3	-0.0582016	0.271043	-0.954235	
43.4	-0.409905	0.329161	-0.92378	
43.5	0.0334326	0.361392	-0.88952	
43.6	0.152575	0.435771	-0.849724	
43.7	0.033003	0.504736	-0.802507	
43.8	0.101062	0.54089	-0.750198	
43.9	0.517262	0.582836	-0.694577	
44	-0.183147	0.594094	-0.635171	
44.1	-0.167761	0.574112	-0.576846	
44.2	-0.457967	0.533684	-0.521087	
44.3	-0.69979	0.488069	-0.469719	
44.4	-0.676111	0.415511	-0.424567	
44.5	-0.528008	0.35126	-0.386354	
44.6	-1.29585	0.283458	-0.354007	
44.7	-1.06252	0.168035	-0.331871	
44.8	-1.14098	0.0690458	-0.320111	
44.9	-1.14219	-0.0241536	-0.317995	
45	-1.13691	-0.114883	-0.324981	
45.1	-0.638217	-0.164222	-0.339342	
45.2	-0.776696	-0.178138	-0.356348	
45.3	-0.948615	-0.208295	-0.375425	
45.4	-0.775197	-0.22874	-0.397501	
45.5	-0.385226	-0.22397	-0.420411	
45.6	-0.765571	-0.210705	-0.441916	
45.7	-1.01124	-0.223672	-0.463394	
45.8	-0.675773	-0.223297	-0.486111	
45.9	-0.791676	-0.219343	-0.508202	
46	-0.906426	-0.231075	-0.530686	
46.1	-0.786779	-0.234262	-0.5539	
46.2	-0.251933	-0.203281	-0.576263	
46.3	-0.806448	-0.181326	-0.594974	
46.4	-0.648943	-0.179566	-0.613104	
46.5	-0.862828	-0.173368	-0.630616	
46.6	-0.553818	-0.165987	-0.647749	
46.7	-0.336685	-0.125484	-0.662511	
46.8	-0.388664	-0.0776104	-0.672516	
46.9	-0.252305	-0.0448567	-0.678695	
47	-0.248771	0.00140819	-0.680854	
47.1	-0.264529	0.0418733	-0.678321	
47.2	-0.262317	0.0838442	-0.672107	
47.3	-0.331796	0.111237	-0.66235	
47.4	-0.695822	0.106763	-0.651198	
47.5	-0.734794	0.0917473	-0.641452	
47.6	-0.644034	0.0825858	-0.63283	
47.7	-0.714368	0.0586159	-0.625885	
47.8	-0.63332	0.0506713	-0.620451	
47.9	-0.71542	0.0371996	-0.61588	
48	-0.0401475	0.0533431	-0.611922	
48.1	-0.216645	0.0975481	-0.604047	
48.2	-0.12567	0.129869	-0.592685	
48.3	0.0926058	0.167835	-0.577877	
48.4	0.212266	0.219978	-0.558479	
48.5	-0.381395	0.240995	-0.534883	
48.6	-0.460141	0.225653	-0.511488	
48.7	-0.102221	0.211113	-0.490056	
48.8	-0.430395	0.209995	-0.468618	
48.9	0.176078	0.22544	-0.447303	
49	-0.459972	0.248833	-0.422855	
49.1	-0.915721	0.197543	-0.400026	
49.2	-0.563282	0.149584	-0.382923	
49.3	0.365909	0.153967	-0.368447	
49.4	0.34492	0.197503	-0.350817	
49.5	0.512303	0.250717	-0.32843	
49.6	0.606074	0.315267	-0.300163	
49.7	0.665695	0.381534	-0.265074	
49.8	0.647373	0.422715	-0.224774	
49.9	1.09493	0.488682	-0.179426	


==> FIGURE2_fpn1.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.00286079	0.000110704	
0.2	-0.277383	-0.017217	-0.000767254	
0.3	-0.10502	-0.0193391	-0.00281332	
0.4	-0.0161278	-0.024566	-0.00498348	
0.5	-0.368075	-0.0306173	-0.00736627	
0.6	0.172361	-0.0316152	-0.0109041	
0.7	-0.141207	-0.0289003	-0.0134774	
0.8	0.224676	-0.0216593	-0.0162792	
0.9	-0.281051	-0.0172225	-0.0179987	
1	-0.326539	-0.0346864	-0.020626	
1.1	-0.314693	-0.0620558	-0.025481	
1.2	-0.179511	-0.0586013	-0.0316764	
1.3	0.195183	-0.0303087	-0.0362076	
1.4	0.744937	0.0227804	-0.0369401	
1.5	0.698059	0.0934435	-0.030855	
1.6	0.228741	0.115206	-0.0199937	
1.7	0.0169799	0.100932	-0.00896684	
1.8	-0.559961	0.0518269	-0.000972717	
1.9	-0.734329	-0.00404524	0.00132559	
2	-0.545493	-0.0543826	-0.00174733	
2.1	-0.70978	-0.0845277	-0.00853348	
2.2	-0.318919	-0.096177	-0.0178034	
2.3	-0.366238	-0.103144	-0.0278774	
2.4	-0.416538	-0.103214	-0.0382257	
2.5	-0.614555	-0.110592	-0.0487813	
2.6	-0.154502	-0.114282	-0.0603866	
2.7	0.295273	-0.0598699	-0.0694293	
2.8	0.526427	0.0064678	-0.0721983	
2.9	0.148509	0.0519914	-0.0689879	
3	0.041364	0.0582723	-0.063133	
3.1	0.544203	0.0821501	-0.0564423	
3.2	0.770367	0.128474	-0.0458427	
3.3	0.518962	0.163005	-0.0308788	
3.4	0.524054	0.164405	-0.0142786	
3.5	0.580544	0.17812	0.00291061	
3.6	0.777549	0.196409	0.0215016	
3.7	1.15512	0.227069	0.0421883	
3.8	1.18992	0.256392	0.0663815	
3.9	1.28552	0.301392	0.0943019	
4	0.994491	0.305948	0.125066	
4.1	1.01217	0.294304	0.155087	
4.2	0.252178	0.253835	0.183149	
4.3	0.0879314	0.185221	0.204956	
4.4	0.361122	0.128938	0.220296	
4.5	0.394173	0.0957827	0.23139	
4.6	0.266897	0.0849304	0.240457	
4.7	0.53179	0.0901017	0.249109	
4.8	0.0604686	0.0913391	0.258615	
4.9	-0.056205	0.0398651	0.26504	
5	-0.154225	-0.00120647	0.266876	
5.1	-0.0989412	-0.0379108	0.264973	
5.2	-0.209943	-0.0620843	0.259859	
5.3	-0.472088	-0.0903823	0.252272	
5.4	-0.411551	-0.123028	0.241406	
5.5	-0.302506	-0.140359	0.228139	
5.6	0.160906	-0.128978	0.214361	
5.7	0.143321	-0.0957951	0.203183	
5.8	-0.051559	-0.0926037	0.193806	
5.9	-0.187037	-0.0931468	0.184598	
6	0.2777	-0.0823018	0.175522	
6.1	0.224836	-0.0634581	0.16825	
6.2	0.588238	-0.0189659	0.163917	
6.3	0.652362	0.0132034	0.163853	
6.4	0.736374	0.0499766	0.166952	
6.5	0.797365	0.0978545	0.174504	
6.6	1.28864	0.146946	0.186594	
6.7	1.69418	0.239169	0.205877	
6.8	1.57936	0.308961	0.233517	
6.9	1.45385	0.345561	0.266435	
7	0.833624	0.320648	0.300385	
7.1	0.998373	0.297459	0.331136	
7.2	0.899082	0.272601	0.359473	
7.3	0.46382	0.225375	0.384627	
7.4	0.898642	0.203687	0.405712	
7.5	0.664705	0.193769	0.425801	
7.6	0.129603	0.136865	0.442659	
7.7	0.321196	0.0910675	0.453812	
7.8	0.374449	0.0614387	0.461393	
7.9	0.307506	0.045895	0.466751	
8	-0.0231356	0.000796836	0.469507	
8.1	-0.0941271	-0.0445531	0.466997	
8.2	-0.472976	-0.0957167	0.460012	
8.3	-0.622263	-0.151787	0.447355	
8.4	-0.212043	-0.183348	0.430217	
8.5	-0.225926	-0.200631	0.411041	
8.6	-0.170842	-0.189947	0.391568	
8.7	-0.820292	-0.224342	0.371321	
8.8	-0.482061	-0.250634	0.346968	
8.9	-0.268454	-0.23383	0.322492	
9	-0.325975	-0.218502	0.300066	
9.1	-1.01881	-0.246345	0.277096	
9.2	-0.986827	-0.292479	0.249742	
9.3	-1.03602	-0.327017	0.218688	
9.4	-1.21885	-0.343247	0.185163	
9.5	-1.60233	-0.400448	0.147935	
9.6	-2.06935	-0.481713	0.103953	
9.7	-2.12699	-0.554247	0.051857	
9.8	-1.97719	-0.594394	-0.0056118	
9.9	-1.97261	-0.6318	-0.0669412	
10	-1.79338	-0.655302	-0.131668	
10.1	-1.64551	-0.65458	-0.197314	
10.2	-1.45497	-0.633188	-0.261785	
10.3	-1.57543	-0.597359	-0.323062	
10.4	-1.70509	-0.57972	-0.381867	
10.5	-1.69433	-0.548568	-0.438392	
10.6	-1.36729	-0.5006	-0.491328	
10.7	-1.79208	-0.465837	-0.539178	
10.8	-2.26844	-0.476649	-0.586039	
10.9	-2.2651	-0.496995	-0.634745	
11	-2.26703	-0.498393	-0.684748	
11.1	-2.40615	-0.516697	-0.735691	
11.2	-2.0549	-0.50398	-0.78717	
11.3	-1.52702	-0.460765	-0.835564	
11.4	-1.47793	-0.395651	-0.878264	
11.5	-1.63046	-0.350757	-0.915161	
11.6	-2.12368	-0.338255	-0.949334	
11.7	-2.36681	-0.357857	-0.983961	
11.8	-2.65864	-0.385812	-1.02105	
11.9	-3.06545	-0.4583	-1.06301	
12	-3.05889	-0.497177	-1.11099	
12.1	-3.05791	-0.538544	-1.16294	
12.2	-3.14504	-0.575987	-1.21877	
12.3	-2.73197	-0.588034	-1.27742	
12.4	-2.52749	-0.558694	-1.33498	
12.5	-2.68035	-0.51183	-1.38846	
12.6	-2.73343	-0.502747	-1.43929	
12.7	-2.54875	-0.465295	-1.48782	
12.8	-2.74626	-0.439499	-1.5327	
12.9	-2.30111	-0.409205	-1.57539	
13	-2.4354	-0.36724	-1.61402	
13.1	-2.70542	-0.347014	-1.64958	
13.2	-3.17967	-0.363124	-1.6848	
13.3	-3.22545	-0.394253	-1.72273	
13.4	-3.42972	-0.430308	-1.764	
13.5	-3.58081	-0.463885	-1.80906	
13.6	-3.24519	-0.47132	-1.85603	
13.7	-3.04069	-0.463691	-1.90295	
13.8	-3.14965	-0.449153	-1.94862	
13.9	-2.90807	-0.414299	-1.99195	
14	-2.7736	-0.364832	-2.03093	
14.1	-2.69849	-0.321232	-2.06504	
14.2	-2.78533	-0.284772	-2.09498	
14.3	-3.33853	-0.302235	-2.12403	
14.4	-3.69304	-0.350598	-2.15667	
14.5	-3.89254	-0.383912	-2.19337	
14.6	-4.04807	-0.452857	-2.23526	
14.7	-3.9293	-0.476478	-2.28203	
14.8	-4.52837	-0.522288	-2.33162	
14.9	-4.58983	-0.603859	-2.38804	
15	-4.82931	-0.677694	-2.45192	
15.1	-5.15085	-0.768119	-2.52406	
15.2	-4.83413	-0.832684	-2.60427	
15.3	-4.67125	-0.866871	-2.68955	
15.4	-4.55441	-0.871654	-2.77672	
15.5	-4.17446	-0.849949	-2.8633	
15.6	-4.1833	-0.792471	-2.94543	
15.7	-3.91682	-0.721523	-3.02135	
15.8	-3.90331	-0.639416	-3.08929	
15.9	-3.47132	-0.542868	-3.14887	
16	-3.48007	-0.438399	-3.19756	
16.1	-4.12789	-0.38988	-3.23837	
16.2	-4.12107	-0.371894	-3.27644	
16.3	-3.70781	-0.334788	-3.31204	
16.4	-4.19923	-0.307743	-3.3436	
16.5	-4.83463	-0.316008	-3.3743	
16.6	-4.67119	-0.35298	-3.40828	
16.7	-5.05993	-0.38748	-3.44524	
16.8	-5.40609	-0.43851	-3.48667	
16.9	-5.18191	-0.482301	-3.533	
17	-5.12688	-0.496572	-3.58212	
17.1	-5.47311	-0.506361	-3.63204	
17.2	-5.57159	-0.549222	-3.68477	
17.3	-5.75458	-0.571583	-3.74091	
17.4	-6.20797	-0.609275	-3.79943	
17.5	-6.17183	-0.689356	-3.86458	
17.6	-6.31281	-0.744641	-3.93619	
17.7	-6.27798	-0.792261	-4.01302	
17.8	-6.11888	-0.822775	-4.0939	
17.9	-6.29516	-0.837826	-4.17665	
18	-6.67476	-0.869614	-4.26173	
18.1	-6.94259	-0.943721	-4.3526	
18.2	-7.15408	-1.00844	-4.45027	
18.3	-7.41573	-1.0757	-4.55434	
18.4	-7.52505	-1.15134	-4.66598	
18.5	-7.33323	-1.19899	-4.78388	
18.6	-7.28196	-1.21401	-4.90464	
18.7	-7.2278	-1.22733	-5.02702	
18.8	-6.96896	-1.19371	-5.14836	
18.9	-6.76432	-1.14334	-5.26542	
19	-6.84925	-1.072	-5.37624	
19.1	-6.55821	-0.9962	-5.47998	
19.2	-6.17015	-0.89309	-5.57466	
19.3	-5.71758	-0.71638	-5.65535	
19.4	-5.85056	-0.559938	-5.71874	
19.5	-6.01243	-0.430265	-5.76792	
19.6	-6.30256	-0.357452	-5.80705	
19.7	-6.00673	-0.296193	-5.83976	
19.8	-5.43257	-0.192126	-5.86422	
19.9	-5.53526	-0.107691	-5.87877	
20	-5.62802	-0.0572141	-5.88674	
20.1	-5.43142	-0.0152345	-5.89024	
20.2	-4.88667	0.0354272	-5.88965	
20.3	-4.98495	0.120783	-5.88148	
20.4	-5.25396	0.160503	-5.86697	
20.5	-5.57221	0.158772	-5.85094	
20.6	-5.66802	0.136994	-5.8359	
20.7	-5.82596	0.103886	-5.82375	
20.8	-5.76155	0.0799767	-5.81478	
20.9	-5.80347	0.0590078	-5.80792	
21	-5.7857	0.0422895	-5.80265	
21.1	-5.05973	0.0629916	-5.79797	
21.2	-4.86378	0.141693	-5.78759	
21.3	-4.81322	0.187452	-5.77112	
21.4	-4.68384	0.236113	-5.74995	
21.5	-4.78724	0.248759	-5.72548	
21.6	-4.46601	0.287827	-5.69858	
21.7	-4.16613	0.329922	-5.66776	
21.8	-4.17082	0.372135	-5.63222	
21.9	-3.48194	0.41438	-5.59337	
22	-3.75788	0.486694	-5.54781	
22.1	-3.80986	0.516077	-5.49745	
22.2	-3.24968	0.553371	-5.44424	
22.3	-2.77391	0.645351	-5.38455	
22.4	-2.93868	0.727018	-5.31564	
22.5	-2.71611	0.788035	-5.23982	
22.6	-2.96407	0.852494	-5.15743	
22.7	-3.41583	0.866773	-5.07124	
22.8	-3.33071	0.847706	-4.98554	
22.9	-3.36005	0.827855	-4.90169	
23	-4.41349	0.744185	-4.82226	
23.1	-4.27479	0.626185	-4.75381	
23.2	-3.99713	0.546917	-4.69561	
23.3	-3.92965	0.466355	-4.64508	
23.4	-3.90918	0.410005	-4.60152	
23.5	-3.8141	0.360022	-4.56315	
23.6	-4.05292	0.319382	-4.52911	
23.7	-4.01948	0.287083	-4.49878	
23.8	-4.20669	0.238574	-4.47233	
23.9	-4.12128	0.189242	-4.45116	
24	-4.17446	0.16374	-4.43348	
24.1	-4.02194	0.143403	-4.41833	
24.2	-4.57524	0.103942	-4.40565	
24.3	-5.29549	0.0301833	-4.39863	
24.4	-5.78855	-0.0864913	-4.4014	
24.5	-5.92812	-0.193132	-4.41555	
24.6	-5.50749	-0.251285	-4.43841	
24.7	-6.04924	-0.30878	-4.46617	
24.8	-6.20523	-0.37905	-4.50074	
24.9	-5.67619	-0.40635	-4.5406	
25	-5.76218	-0.386044	-4.58003	
25.1	-5.70508	-0.384624	-4.61858	
25.2	-5.65634	-0.359934	-4.65579	
25.3	-5.18184	-0.32042	-4.69022	
25.4	-5.07579	-0.285433	-4.72037	
25.5	-4.74778	-0.226933	-4.7461	
25.6	-4.473	-0.155555	-4.76513	
25.7	-4.27122	-0.0910026	-4.77771	
25.8	-3.98867	-0.0119991	-4.78291	
25.9	-4.01012	0.0565507	-4.78038	
26	-4.53754	0.0897664	-4.77254	
26.1	-4.51576	0.086306	-4.76374	
26.2	-4.71438	0.0744373	-4.75552	
26.3	-4.79425	0.0573583	-4.74895	
26.4	-4.28462	0.0612066	-4.74333	
26.5	-4.37052	0.0886311	-4.73575	
26.6	-4.60574	0.0769487	-4.72736	
26.7	-3.9368	0.108423	-4.71847	
26.8	-4.28857	0.121691	-4.70655	
26.9	-4.33905	0.122649	-4.69428	
27	-4.07191	0.133886	-4.68163	
27.1	-4.17442	0.148566	-4.66762	
27.2	-4.72294	0.120341	-4.65367	
27.3	-4.73377	0.0896215	-4.64322	
27.4	-4.3358	0.0770072	-4.6351	
27.5	-4.85645	0.0533477	-4.62837	
27.6	-5.63829	-0.00188703	-4.62543	
27.7	-5.67645	-0.0886158	-4.63033	
27.8	-5.63348	-0.154594	-4.64278	
27.9	-5.64039	-0.188198	-4.66013	
28	-5.43284	-0.221466	-4.68093	
28.1	-5.1707	-0.206352	-4.70241	
28.2	-5.03406	-0.193551	-4.72267	
28.3	-4.65441	-0.145221	-4.7396	
28.4	-4.23996	-0.0729247	-4.75073	
28.5	-4.70779	-0.0318048	-4.75546	
28.6	-5.08314	-0.0413847	-4.75893	
28.7	-5.12407	-0.0572067	-4.76391	
28.8	-5.35247	-0.0719106	-4.77011	
28.9	-5.4337	-0.110383	-4.77941	
29	-5.18236	-0.127546	-4.79166	
29.1	-4.88732	-0.108473	-4.80397	
29.2	-5.1453	-0.0956005	-4.8139	
29.3	-4.81503	-0.0909635	-4.82347	
29.4	-4.72311	-0.0593298	-4.83079	
29.5	-4.55376	-0.0198289	-4.83475	
29.6	-4.54053	0.00262222	-4.8354	
29.7	-4.52622	0.0267124	-4.83354	
29.8	-4.51913	0.052175	-4.82935	
29.9	-4.17312	0.0822904	-4.82302	
30	-4.14828	0.125091	-4.81245	
30.1	-3.52955	0.172787	-4.79779	
30.2	-3.77966	0.230219	-4.7774	
30.3	-4.18882	0.225046	-4.75426	
30.4	-3.94249	0.220502	-4.73209	
30.5	-3.63838	0.261472	-4.70816	
30.6	-3.82877	0.28387	-4.68072	
30.7	-3.69357	0.296553	-4.65179	
30.8	-3.70396	0.306106	-4.62147	
30.9	-3.6144	0.311754	-4.59061	
31	-3.62837	0.313143	-4.55932	
31.1	-3.67128	0.310533	-4.52795	
31.2	-3.48892	0.299278	-4.49745	
31.3	-3.49081	0.306522	-4.46715	
31.4	-3.15756	0.319114	-4.4359	
31.5	-2.84241	0.350627	-4.40263	
31.6	-2.80119	0.387671	-4.36542	
31.7	-2.76022	0.418771	-4.32514	
31.8	-2.53273	0.458107	-4.28124	
31.9	-2.18031	0.501834	-4.23326	
32	-2.04687	0.566624	-4.17949	
32.1	-1.48038	0.639194	-4.1197	
32.2	-1.1152	0.76189	-4.04971	
32.3	-0.627685	0.893927	-3.96701	
32.4	-0.748565	1.02148	-3.8706	
32.5	-0.830426	1.12893	-3.76267	
32.6	-0.657379	1.2106	-3.64571	
32.7	-0.650799	1.29189	-3.52034	
32.8	-0.371724	1.34424	-3.38857	
32.9	-0.848937	1.39817	-3.25094	
33	-0.378771	1.41887	-3.11058	
33.1	-0.637117	1.4343	-2.9677	
33.2	-0.652183	1.42045	-2.82491	
33.3	-0.412371	1.42561	-2.68275	
33.4	-0.24043	1.41832	-2.5404	
33.5	-0.210942	1.41018	-2.39895	
33.6	-0.156742	1.38214	-2.25928	
33.7	-0.0252913	1.36323	-2.122	
33.8	0.169196	1.34178	-1.98673	
33.9	-0.126043	1.30007	-1.85419	
34	-0.0554917	1.23496	-1.72767	
34.1	-0.108898	1.16496	-1.60769	
34.2	-0.718328	1.06911	-1.49539	
34.3	-1.45034	0.901891	-1.39638	
34.4	-1.38144	0.703509	-1.31643	
34.5	-1.7749	0.506634	-1.25577	
34.6	-1.67171	0.325616	-1.2147	
34.7	-1.4175	0.226256	-1.18769	
34.8	-1.68517	0.127687	-1.16984	
34.9	-1.99317	0.0189705	-1.16255	
35	-2.40978	-0.0735466	-1.16515	
35.1	-2.09292	-0.150029	-1.17683	
35.2	-2.12065	-0.194926	-1.19415	
35.3	-2.40296	-0.239452	-1.21578	
35.4	-2.33848	-0.282012	-1.24216	
35.5	-2.28308	-0.306321	-1.27173	
35.6	-2.06205	-0.306889	-1.30264	
35.7	-1.98761	-0.294361	-1.33281	
35.8	-2.30792	-0.282857	-1.36138	
35.9	-2.74541	-0.304995	-1.39053	
36	-3.26573	-0.373621	-1.42419	
36.1	-3.09976	-0.434108	-1.46503	
36.2	-3.15819	-0.458732	-1.50967	
36.3	-3.77824	-0.513984	-1.5581	
36.4	-3.64173	-0.578915	-1.61302	
36.5	-4.10827	-0.63905	-1.67376	
36.6	-4.16918	-0.725575	-1.74208	
36.7	-4.25579	-0.779617	-1.81735	
36.8	-4.4378	-0.844441	-1.89866	
36.9	-4.2434	-0.908309	-1.98667	
37	-4.44873	-0.952231	-2.07975	
37.1	-4.75623	-0.992703	-2.1768	
37.2	-4.28287	-1.01899	-2.27773	
37.3	-4.59654	-1.02777	-2.37994	
37.4	-4.48261	-1.04241	-2.48361	
37.5	-4.93505	-1.07044	-2.58884	
37.6	-5.09575	-1.11271	-2.6981	
37.7	-4.58984	-1.11376	-2.80985	
37.8	-4.44918	-1.06942	-2.91926	
37.9	-4.18229	-0.989868	-3.02258	
38	-3.59039	-0.884317	-3.11685	
38.1	-3.58181	-0.752361	-3.19872	
38.2	-3.10041	-0.589183	-3.26594	
38.3	-2.90203	-0.432093	-3.3171	
38.4	-3.13957	-0.307164	-3.3535	
38.5	-2.95519	-0.185569	-3.37786	
38.6	-3.03112	-0.110601	-3.3923	
38.7	-2.73599	-0.0305526	-3.39924	
38.8	-2.52383	0.0483191	-3.39806	
38.9	-2.64113	0.108185	-3.3901	
39	-2.19836	0.149513	-3.37731	
39.1	-2.56557	0.192436	-3.35968	
39.2	-2.75763	0.205424	-3.33954	
39.3	-3.10257	0.179186	-3.31989	
39.4	-3.30183	0.137195	-3.30397	
39.5	-2.73065	0.12195	-3.29155	
39.6	-2.6843	0.131234	-3.27894	
39.7	-2.86335	0.155573	-3.26434	
39.8	-3.40724	0.120505	-3.25012	
39.9	-3.6978	0.0745832	-3.24025	
40	-3.23083	0.0370336	-3.23532	
40.1	-3.33943	0.0263396	-3.23231	
40.2	-3.1395	0.00456607	-3.23094	
40.3	-3.32925	0.0113677	-3.23013	
40.4	-2.80066	0.0152924	-3.22949	
40.5	-2.28223	0.067261	-3.22548	
40.6	-2.40824	0.122563	-3.21572	
40.7	-2.3238	0.171449	-3.20083	
40.8	-2.22524	0.199402	-3.18235	
40.9	-2.22233	0.225859	-3.16089	
41	-1.75132	0.273887	-3.13593	
41.1	-1.72473	0.318348	-3.10633	
41.2	-1.20079	0.385374	-3.07138	
41.3	-0.784539	0.457846	-3.02941	
41.4	-0.767548	0.529681	-2.97976	
41.5	-0.328892	0.617709	-2.92249	
41.6	-0.420455	0.707068	-2.85611	
41.7	-0.604123	0.751278	-2.78314	
41.8	-1.07215	0.76615	-2.70696	
41.9	-1.11033	0.757624	-2.63058	
42	-1.46007	0.709327	-2.55705	
42.1	-1.13246	0.64901	-2.48919	
42.2	-0.76766	0.625991	-2.42576	
42.3	-0.968471	0.62049	-2.36325	
42.4	-1.15121	0.583494	-2.30291	
42.5	-1.59694	0.514933	-2.24765	
42.6	-0.753944	0.483006	-2.19846	
42.7	-0.502668	0.485094	-2.15037	
42.8	-0.0876391	0.510436	-2.10071	
42.9	0.033546	0.567607	-2.04695	
43	0.173582	0.628977	-1.98709	
43.1	0.0316849	0.666692	-1.9223	
43.2	0.0941927	0.696796	-1.85405	
43.3	-0.0582016	0.703743	-1.78385	
43.4	-0.409905	0.702466	-1.71314	
43.5	0.0334326	0.677406	-1.64447	
43.6	0.152575	0.696944	-1.57586	
43.7	0.033003	0.713803	-1.50518	
43.8	0.101062	0.700823	-1.43447	
43.9	0.517262	0.696792	-1.36521	
44	-0.183147	0.665367	-1.29659	
44.1	-0.167761	0.606088	-1.23315	
44.2	-0.457967	0.529799	-1.17603	
44.3	-0.69979	0.454155	-1.12667	
44.4	-0.676111	0.369478	-1.08568	
44.5	-0.528008	0.308638	-1.05201	
44.6	-1.29585	0.253844	-1.02334	
44.7	-1.06252	0.166111	-1.00289	
44.8	-1.14098	0.105538	-0.989455	
44.9	-1.14219	0.0571306	-0.981471	
45	-1.13691	0.014603	-0.977923	
45.1	-0.638217	0.0124574	-0.976903	
45.2	-0.776696	0.0364425	-0.974239	
45.3	-0.948615	0.0361212	-0.970309	
45.4	-0.775197	0.0408153	-0.966624	
45.5	-0.385226	0.0632423	-0.96161	
45.6	-0.765571	0.0846476	-0.953915	
45.7	-1.01124	0.0751712	-0.945666	
45.8	-0.675773	0.0776531	-0.938357	
45.9	-0.791676	0.0794821	-0.930433	
46	-0.906426	0.0643177	-0.923212	
46.1	-0.786779	0.0572725	-0.917071	
46.2	-0.251933	0.0813233	-0.910574	
46.3	-0.806448	0.0893978	-0.901502	
46.4	-0.648943	0.0775866	-0.893255	
46.5	-0.862828	0.0704254	-0.885727	
46.6	-0.553818	0.0651578	-0.879121	
46.7	-0.336685	0.0900919	-0.871502	
46.8	-0.388664	0.116341	-0.860997	
46.9	-0.252305	0.124849	-0.849001	
47	-0.248771	0.144694	-0.835499	
47.1	-0.264529	0.15626	-0.820089	
47.2	-0.262317	0.169467	-0.803877	
47.3	-0.331796	0.168743	-0.786995	
47.4	-0.695822	0.140628	-0.77135	
47.5	-0.734794	0.110266	-0.759053	
47.6	-0.644034	0.091504	-0.749099	
47.7	-0.714368	0.0633148	-0.741534	
47.8	-0.63332	0.0547595	-0.735677	
47.9	-0.71542	0.0423106	-0.730668	
48	-0.0401475	0.0601305	-0.726079	
48.1	-0.216645	0.0986796	-0.717749	
48.2	-0.12567	0.120812	-0.706761	
48.3	0.0926058	0.145334	-0.693507	
48.4	0.212266	0.179743	-0.677212	
48.5	-0.381395	0.1808	-0.658664	
48.6	-0.460141	0.151651	-0.642053	
48.7	-0.102221	0.130927	-0.628385	
48.8	-0.430395	0.125871	-0.615185	
48.9	0.176078	0.139289	-0.602371	
49	-0.459972	0.156474	-0.586829	
49.1	-0.915721	0.104391	-0.573369	
49.2	-0.563282	0.0665453	-0.565134	
49.3	0.365909	0.0835401	-0.558294	
49.4	0.34492	0.131478	-0.547411	
49.5	0.512303	0.180261	-0.531777	
49.6	0.606074	0.23194	-0.511134	
49.7	0.665695	0.277596	-0.485363	
49.8	0.647373	0.29549	-0.456636	
49.9	1.09493	0.336512	-0.425234	


==> FIGURE2_fpn3.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.00132895	-1.30627e-05	
0.2	-0.277383	-0.00257995	-0.000169863	
0.3	-0.10502	-0.000770415	-0.000269214	
0.4	-0.0161278	-0.000818975	-0.000388325	
0.5	-0.368075	-0.00330176	-0.000502383	
0.6	0.172361	0.000546161	-0.000659985	
0.7	-0.141207	-0.00201973	-0.000698214	
0.8	0.224676	0.00160222	-0.000756217	
0.9	-0.281051	-0.00145727	-0.000752519	
1	-0.326539	-0.00323386	-0.00100525	
1.1	-0.314693	-0.00359345	-0.00143778	
1.2	-0.179511	-0.00121211	-0.00163565	
1.3	0.195183	0.00149061	-0.00154725	
1.4	0.744937	0.00694608	-0.00112879	
1.5	0.698059	0.0072588	-0.000273761	
1.6	0.228741	0.00330901	0.000273406	
1.7	0.0169799	0.00064161	0.000469119	
1.8	-0.559961	-0.00460098	0.000263552	
1.9	-0.734329	-0.00625792	-0.000204404	
2	-0.545493	-0.00562806	-0.00079747	
2.1	-0.70978	-0.00701656	-0.00128808	
2.2	-0.318919	-0.00297019	-0.00172582	
2.3	-0.366238	-0.00330355	-0.00211144	
2.4	-0.416538	-0.00360706	-0.00244722	
2.5	-0.614555	-0.00552263	-0.0028569	
2.6	-0.154502	-0.00226633	-0.00331789	
2.7	0.295273	0.00331196	-0.00316046	
2.8	0.526427	0.00586478	-0.00267834	
2.9	0.148509	0.00283487	-0.00217454	
3	0.041364	-5.36852e-05	-0.0019764	
3.1	0.544203	0.00549518	-0.00164894	
3.2	0.770367	0.00735117	-0.00094313	
3.3	0.518962	0.00555913	-0.000179657	
3.4	0.524054	0.00436242	0.000315361	
3.5	0.580544	0.00598983	0.000940372	
3.6	0.777549	0.00824304	0.00166363	
3.7	1.15512	0.0167592	0.00262947	
3.8	1.18992	0.0217713	0.00447827	
3.9	1.28552	0.0541	0.00818619	
4	0.994491	0.0549586	0.0140072	
4.1	1.01217	0.0409481	0.0188091	
4.2	0.252178	0.00405081	0.0214634	
4.3	0.0879314	0.00109286	0.0216314	
4.4	0.361122	0.00247269	0.0217087	
4.5	0.394173	0.00315978	0.0219071	
4.6	0.266897	0.00330107	0.0222798	
4.7	0.53179	0.00511642	0.0227916	
4.8	0.0604686	0.00141879	0.0233474	
4.9	-0.056205	-0.000537289	0.0232841	
5	-0.154225	-0.00151463	0.0231826	
5.1	-0.0989412	-0.00238913	0.0230122	
5.2	-0.209943	-0.00177649	0.0228536	
5.3	-0.472088	-0.00413426	0.0226012	
5.4	-0.411551	-0.00383923	0.0221761	
5.5	-0.302506	-0.00305098	0.0218148	
5.6	0.160906	0.00110459	0.0216784	
5.7	0.143321	0.00156555	0.0218548	
5.8	-0.051559	-0.000238465	0.0217988	
5.9	-0.187037	-0.00210145	0.0217023	
6	0.2777	0.00196673	0.0216604	
6.1	0.224836	0.00219461	0.0217769	
6.2	0.588238	0.00578398	0.0221978	
6.3	0.652362	0.00542384	0.0226565	
6.4	0.736374	0.00690773	0.0232391	
6.5	0.797365	0.00769378	0.0240742	
6.6	1.28864	0.0142846	0.0250796	
6.7	1.69418	0.0766986	0.0293924	
6.8	1.57936	0.136967	0.0401601	
6.9	1.45385	0.176637	0.0559615	
7	0.833624	0.158087	0.0733756	
7.1	0.998373	0.136119	0.0879591	
7.2	0.899082	0.109307	0.10009	
7.3	0.46382	0.055812	0.108661	
7.4	0.898642	0.0223232	0.112204	
7.5	0.664705	0.00630445	0.113634	
7.6	0.129603	0.000399038	0.113943	
7.7	0.321196	0.00195019	0.114139	
7.8	0.374449	0.0023811	0.114408	
7.9	0.307506	0.0027531	0.114757	
8	-0.0231356	-0.00174924	0.114784	
8.1	-0.0941271	-0.0015156	0.11461	
8.2	-0.472976	-0.00477833	0.114273	
8.3	-0.622263	-0.00603181	0.113691	
8.4	-0.212043	-0.00420539	0.113177	
8.5	-0.225926	-0.00396414	0.112739	
8.6	-0.170842	-0.00238246	0.112538	
8.7	-0.820292	-0.00912203	0.111924	
8.8	-0.482061	-0.00530139	0.111153	
8.9	-0.268454	-0.0028991	0.110792	
9	-0.325975	-0.0046645	0.110491	
9.1	-1.01881	-0.0102756	0.109761	
9.2	-0.986827	-0.0210148	0.107933	
9.3	-1.03602	-0.0331541	0.105257	
9.4	-1.21885	-0.0366102	0.101819	
9.5	-1.60233	-0.0922147	0.0954607	
9.6	-2.06935	-0.187811	0.0817333	
9.7	-2.12699	-0.28718	0.0576916	
9.8	-1.97719	-0.354545	0.0255534	
9.9	-1.97261	-0.418859	-0.0131535	
10	-1.79338	-0.468733	-0.0579233	
10.1	-1.64551	-0.493647	-0.106214	
10.2	-1.45497	-0.496981	-0.155849	
10.3	-1.57543	-0.48482	-0.204709	
10.4	-1.70509	-0.489666	-0.253407	
10.5	-1.69433	-0.479715	-0.302007	
10.6	-1.36729	-0.451584	-0.349072	
10.7	-1.79208	-0.431157	-0.392809	
10.8	-2.26844	-0.453377	-0.436765	
10.9	-2.2651	-0.487768	-0.48383	
11	-2.26703	-0.50431	-0.533689	
11.1	-2.40615	-0.536364	-0.585929	
11.2	-2.0549	-0.535918	-0.640007	
11.3	-1.52702	-0.500402	-0.692063	
11.4	-1.47793	-0.431107	-0.738625	
11.5	-1.63046	-0.371047	-0.778366	
11.6	-2.12368	-0.339434	-0.813612	
11.7	-2.36681	-0.34259	-0.84748	
11.8	-2.65864	-0.360487	-0.882482	
11.9	-3.06545	-0.433378	-0.921802	
12	-3.05889	-0.484311	-0.967848	
12.1	-3.05791	-0.540548	-1.01927	
12.2	-3.14504	-0.591447	-1.076	
12.3	-2.73197	-0.615521	-1.13681	
12.4	-2.52749	-0.596802	-1.19767	
12.5	-2.68035	-0.559184	-1.25544	
12.6	-2.73343	-0.558018	-1.31141	
12.7	-2.54875	-0.524394	-1.36573	
12.8	-2.74626	-0.49457	-1.41636	
12.9	-2.30111	-0.455944	-1.46419	
13	-2.4354	-0.398278	-1.50676	
13.1	-2.70542	-0.357709	-1.54443	
13.2	-3.17967	-0.354642	-1.57971	
13.3	-3.22545	-0.373641	-1.6161	
13.4	-3.42972	-0.405297	-1.65504	
13.5	-3.58081	-0.442318	-1.69771	
13.6	-3.24519	-0.456728	-1.74287	
13.7	-3.04069	-0.455459	-1.78867	
13.8	-3.14965	-0.444371	-1.83371	
13.9	-2.90807	-0.408244	-1.87656	
14	-2.7736	-0.349411	-1.91454	
14.1	-2.69849	-0.288211	-1.94628	
14.2	-2.78533	-0.228218	-1.97177	
14.3	-3.33853	-0.223205	-1.99397	
14.4	-3.69304	-0.258807	-2.01796	
14.5	-3.89254	-0.289178	-2.04528	
14.6	-4.04807	-0.366228	-2.07798	
14.7	-3.9293	-0.407305	-2.11694	
14.8	-4.52837	-0.474186	-2.16065	
14.9	-4.58983	-0.57681	-2.21333	
15	-4.82931	-0.669951	-2.2755	
15.1	-5.15085	-0.777919	-2.34776	
15.2	-4.83413	-0.858262	-2.42977	
15.3	-4.67125	-0.906482	-2.51833	
15.4	-4.55441	-0.923586	-2.6101	
15.5	-4.17446	-0.912534	-2.70242	
15.6	-4.1833	-0.864099	-2.79127	
15.7	-3.91682	-0.800652	-2.87475	
15.8	-3.90331	-0.724579	-2.95092	
15.9	-3.47132	-0.63268	-3.01926	
16	-3.48007	-0.527695	-3.07702	
16.1	-4.12789	-0.464269	-3.12609	
16.2	-4.12107	-0.426846	-3.17063	
16.3	-3.70781	-0.366951	-3.21062	
16.4	-4.19923	-0.3113	-3.24398	
16.5	-4.83463	-0.291982	-3.2736	
16.6	-4.67119	-0.310456	-3.30416	
16.7	-5.05993	-0.334297	-3.33625	
16.8	-5.40609	-0.384694	-3.37225	
16.9	-5.18191	-0.437759	-3.41359	
17	-5.12688	-0.466142	-3.45895	
17.1	-5.47311	-0.490403	-3.50656	
17.2	-5.57159	-0.546783	-3.55839	
17.3	-5.75458	-0.581401	-3.61492	
17.4	-6.20797	-0.630088	-3.67499	
17.5	-6.17183	-0.719919	-3.74272	
17.6	-6.31281	-0.783736	-3.81783	
17.7	-6.27798	-0.838703	-3.89895	
17.8	-6.11888	-0.875423	-3.98479	
17.9	-6.29516	-0.895588	-4.07308	
18	-6.67476	-0.931455	-4.16415	
18.1	-6.94259	-1.00866	-4.26137	
18.2	-7.15408	-1.07557	-4.36565	
18.3	-7.41573	-1.14417	-4.4765	
18.4	-7.52505	-1.22037	-4.59503	
18.5	-7.33323	-1.26788	-4.71983	
18.6	-7.28196	-1.2821	-4.84744	
18.7	-7.2278	-1.29406	-4.97657	
18.8	-6.96896	-1.25858	-5.10449	
18.9	-6.76432	-1.2059	-5.22792	
19	-6.84925	-1.13188	-5.34486	
19.1	-6.55821	-1.05308	-5.45444	
19.2	-6.17015	-0.946721	-5.55465	
19.3	-5.71758	-0.766559	-5.64053	
19.4	-5.85056	-0.606516	-5.70876	
19.5	-6.01243	-0.469171	-5.76233	
19.6	-6.30256	-0.372349	-5.80424	
19.7	-6.00673	-0.277029	-5.8368	
19.8	-5.43257	-0.126614	-5.85713	
19.9	-5.53526	0.00168571	-5.86232	
20	-5.62802	0.00219354	-5.86208	
20.1	-5.43142	0.00346122	-5.86181	
20.2	-4.88667	0.00861157	-5.86136	
20.3	-4.98495	0.0153128	-5.86002	
20.4	-5.25396	0.00623279	-5.85899	
20.5	-5.57221	0.003867	-5.85851	
20.6	-5.66802	0.000946595	-5.85824	
20.7	-5.82596	0.00048843	-5.85817	
20.8	-5.76155	0.00123982	-5.85811	
20.9	-5.80347	0.000722112	-5.85806	
21	-5.7857	-0.000381874	-5.85801	
21.1	-5.05973	0.00724236	-5.85767	
21.2	-4.86378	0.0246427	-5.85603	
21.3	-4.81322	0.0248312	-5.85369	
21.4	-4.68384	0.0427758	-5.85046	
21.5	-4.78724	0.0357229	-5.84637	
21.6	-4.46601	0.0636351	-5.84143	
21.7	-4.16613	0.105227	-5.83314	
21.8	-4.17082	0.158086	-5.81962	
21.9	-3.48194	0.218305	-5.80132	
22	-3.75788	0.32151	-5.77393	
22.1	-3.80986	0.388427	-5.73819	
22.2	-3.24968	0.461348	-5.69592	
22.3	-2.77391	0.586438	-5.64375	
22.4	-2.93868	0.698623	-5.57916	
22.5	-2.71611	0.787523	-5.50475	
22.6	-2.96407	0.877214	-5.42112	
22.7	-3.41583	0.914089	-5.33129	
22.8	-3.33071	0.915016	-5.23983	
22.9	-3.36005	0.912615	-5.14835	
23	-4.41349	0.843928	-5.05966	
23.1	-4.27479	0.738534	-4.98058	
23.2	-3.99713	0.669605	-4.91061	
23.3	-3.92965	0.595739	-4.84741	
23.4	-3.90918	0.533487	-4.7911	
23.5	-3.8141	0.467096	-4.74113	
23.6	-4.05292	0.402347	-4.69755	
23.7	-4.01948	0.340401	-4.66038	
23.8	-4.20669	0.257171	-4.6303	
23.9	-4.12128	0.166191	-4.60933	
24	-4.17446	0.0966061	-4.59617	
24.1	-4.02194	0.0321799	-4.58998	
24.2	-4.57524	0.000386074	-4.58912	
24.3	-5.29549	-0.00612777	-4.5894	
24.4	-5.78855	-0.0182058	-4.59052	
24.5	-5.92812	-0.045518	-4.59357	
24.6	-5.50749	-0.0498673	-4.5988	
24.7	-6.04924	-0.0699348	-4.60438	
24.8	-6.20523	-0.121576	-4.61397	
24.9	-5.67619	-0.144541	-4.62779	
25	-5.76218	-0.121987	-4.64094	
25.1	-5.70508	-0.119369	-4.653	
25.2	-5.65634	-0.0935875	-4.66366	
25.3	-5.18184	-0.0503205	-4.67131	
25.4	-5.07579	-0.00721663	-4.67403	
25.5	-4.74778	-0.00101631	-4.67433	
25.6	-4.473	0.000960086	-4.67429	
25.7	-4.27122	0.0038503	-4.67415	
25.8	-3.98867	0.00651199	-4.67365	
25.9	-4.01012	0.00692682	-4.67301	
26	-4.53754	0.00206525	-4.67251	
26.1	-4.51576	0.00185318	-4.67237	
26.2	-4.71438	-0.000597558	-4.67231	
26.3	-4.79425	-0.000774345	-4.67236	
26.4	-4.28462	0.00327751	-4.67227	
26.5	-4.37052	0.00375075	-4.67184	
26.6	-4.60574	0.000828333	-4.67174	
26.7	-3.9368	0.00682372	-4.67127	
26.8	-4.28857	0.00330444	-4.6708	
26.9	-4.33905	0.00310515	-4.67045	
27	-4.07191	0.00526114	-4.67	
27.1	-4.17442	0.00576862	-4.66945	
27.2	-4.72294	-0.00052648	-4.66925	
27.3	-4.73377	-0.000154352	-4.66922	
27.4	-4.3358	0.0026571	-4.6691	
27.5	-4.85645	-0.00115762	-4.66907	
27.6	-5.63829	-0.00764791	-4.66942	
27.7	-5.67645	-0.00976415	-4.67041	
27.8	-5.63348	-0.0101509	-4.67146	
27.9	-5.64039	-0.00876563	-4.6723	
28	-5.43284	-0.00798533	-4.67326	
28.1	-5.1707	-0.00450816	-4.6738	
28.2	-5.03406	-0.00318078	-4.67432	
28.3	-4.65441	-3.24051e-05	-4.67443	
28.4	-4.23996	0.00425998	-4.67416	
28.5	-4.70779	0.000210673	-4.67394	
28.6	-5.08314	-0.00388171	-4.67418	
28.7	-5.12407	-0.00414023	-4.67457	
28.8	-5.35247	-0.00594258	-4.67497	
28.9	-5.4337	-0.00726416	-4.67571	
29	-5.18236	-0.00539151	-4.67637	
29.1	-4.88732	-0.000972876	-4.67671	
29.2	-5.1453	-0.00434439	-4.67698	
29.3	-4.81503	-0.00198011	-4.67738	
29.4	-4.72311	-0.00100397	-4.67744	
29.5	-4.55376	0.00118254	-4.67734	
29.6	-4.54053	0.000495904	-4.67729	
29.7	-4.52622	0.00067514	-4.67715	
29.8	-4.51913	0.00138048	-4.67694	
29.9	-4.17312	0.00539541	-4.67664	
30	-4.14828	0.00545954	-4.67604	
30.1	-3.52955	0.0102371	-4.67531	
30.2	-3.77966	0.015948	-4.67394	
30.3	-4.18882	0.00421504	-4.67321	
30.4	-3.94249	0.00621825	-4.67268	
30.5	-3.63838	0.0207214	-4.67135	
30.6	-3.82877	0.0207741	-4.66919	
30.7	-3.69357	0.0185673	-4.66739	
30.8	-3.70396	0.0199483	-4.66532	
30.9	-3.6144	0.0219576	-4.66329	
31	-3.62837	0.023606	-4.661	
31.1	-3.67128	0.0241554	-4.65844	
31.2	-3.48892	0.0168225	-4.65637	
31.3	-3.49081	0.0299215	-4.65405	
31.4	-3.15756	0.0522516	-4.65	
31.5	-2.84241	0.098926	-4.64272	
31.6	-2.80119	0.15961	-4.62953	
31.7	-2.76022	0.220091	-4.61062	
31.8	-2.53273	0.294786	-4.58486	
31.9	-2.18031	0.37983	-4.55118	
32	-2.04687	0.487018	-4.50744	
32.1	-1.48038	0.598707	-4.45361	
32.2	-1.1152	0.757183	-4.38583	
32.3	-0.627685	0.921638	-4.30193	
32.4	-0.748565	1.07826	-4.20126	
32.5	-0.830426	1.21147	-4.08633	
32.6	-0.657379	1.31566	-3.95995	
32.7	-0.650799	1.41633	-3.82307	
32.8	-0.371724	1.48503	-3.678	
32.9	-0.848937	1.55242	-3.52559	
33	-0.378771	1.58382	-3.36924	
33.1	-0.637117	1.60737	-3.20943	
33.2	-0.652183	1.59922	-3.04903	
33.3	-0.412371	1.60783	-2.8888	
33.4	-0.24043	1.60193	-2.72815	
33.5	-0.210942	1.59331	-2.56834	
33.6	-0.156742	1.56308	-2.41046	
33.7	-0.0252913	1.54048	-2.25526	
33.8	0.169196	1.514	-2.10251	
33.9	-0.126043	1.46609	-1.95305	
34	-0.0554917	1.39381	-1.81028	
34.1	-0.108898	1.3158	-1.67482	
34.2	-0.718328	1.21127	-1.54786	
34.3	-1.45034	1.03485	-1.43509	
34.4	-1.38144	0.826872	-1.34234	
34.5	-1.7749	0.620142	-1.26983	
34.6	-1.67171	0.412158	-1.21848	
34.7	-1.4175	0.260841	-1.18532	
34.8	-1.68517	0.0974985	-1.16717	
34.9	-1.99317	-0.00850234	-1.16487	
35	-2.40978	-0.0155702	-1.16588	
35.1	-2.09292	-0.0249018	-1.16817	
35.2	-2.12065	-0.0209815	-1.17038	
35.3	-2.40296	-0.0311944	-1.17277	
35.4	-2.33848	-0.0537356	-1.17721	
35.5	-2.28308	-0.0681685	-1.18338	
35.6	-2.06205	-0.0646177	-1.19025	
35.7	-1.98761	-0.0492564	-1.19604	
35.8	-2.30792	-0.0344848	-1.19993	
35.9	-2.74541	-0.0571341	-1.20421	
36	-3.26573	-0.137143	-1.21353	
36.1	-3.09976	-0.223832	-1.23194	
36.2	-3.15819	-0.281411	-1.2572	
36.3	-3.77824	-0.375098	-1.28978	
36.4	-3.64173	-0.479399	-1.33282	
36.5	-4.10827	-0.576101	-1.38547	
36.6	-4.16918	-0.696312	-1.44923	
36.7	-4.25579	-0.781111	-1.52315	
36.8	-4.4378	-0.873749	-1.60603	
36.9	-4.2434	-0.962505	-1.69826	
37	-4.44873	-1.02843	-1.7979	
37.1	-4.75623	-1.08808	-1.90356	
37.2	-4.28287	-1.13082	-2.01488	
37.3	-4.59654	-1.15342	-2.12899	
37.4	-4.48261	-1.17937	-2.24581	
37.5	-4.93505	-1.21632	-2.36522	
37.6	-5.09575	-1.26528	-2.48942	
37.7	-4.58984	-1.27094	-2.61667	
37.8	-4.44918	-1.22927	-2.74195	
37.9	-4.18229	-1.15061	-2.86131	
38	-3.59039	-1.04434	-2.97164	
38.1	-3.58181	-0.91021	-3.06941	
38.2	-3.10041	-0.743563	-3.15225	
38.3	-2.90203	-0.579249	-3.21859	
38.4	-3.13957	-0.423166	-3.26832	
38.5	-2.95519	-0.249365	-3.30181	
38.6	-3.03112	-0.10769	-3.31933	
38.7	-2.73599	0.0049195	-3.32298	
38.8	-2.52383	0.00685685	-3.32226	
38.9	-2.64113	0.00772911	-3.32151	
39	-2.19836	0.00978279	-3.3208	
39.1	-2.56557	0.00713904	-3.31984	
39.2	-2.75763	0.00605386	-3.31913	
39.3	-3.10257	0.001763	-3.31878	
39.4	-3.30183	7.10296e-05	-3.3187	
39.5	-2.73065	0.00555265	-3.31851	
39.6	-2.6843	0.00604997	-3.31801	
39.7	-2.86335	0.00567116	-3.31729	
39.8	-3.40724	-0.000639837	-3.3171	
39.9	-3.6978	-0.00265488	-3.31717	
40	-3.23083	0.00107084	-3.31735	
40.1	-3.33943	0.00082319	-3.31728	
40.2	-3.1395	0.000116231	-3.31736	
40.3	-3.32925	0.000737227	-3.31719	
40.4	-2.80066	0.0052508	-3.31708	
40.5	-2.28223	0.00912457	-3.3164	
40.6	-2.40824	0.00903749	-3.31547	
40.7	-2.3238	0.0139248	-3.31422	
40.8	-2.22524	0.0114059	-3.31312	
40.9	-2.22233	0.0148034	-3.31171	
41	-1.75132	0.0506297	-3.30858	
41.1	-1.72473	0.0950009	-3.3014	
41.2	-1.20079	0.174234	-3.2883	
41.3	-0.784539	0.273128	-3.26622	
41.4	-0.767548	0.383871	-3.23313	
41.5	-0.328892	0.510539	-3.18847	
41.6	-0.420455	0.635878	-3.13096	
41.7	-0.604123	0.71332	-3.06341	
41.8	-1.07215	0.758622	-2.98947	
41.9	-1.11033	0.7777	-2.91242	
42	-1.46007	0.754187	-2.83561	
42.1	-1.13246	0.715869	-2.76213	
42.2	-0.76766	0.712117	-2.69102	
42.3	-0.968471	0.723231	-2.61904	
42.4	-1.15121	0.700289	-2.54769	
42.5	-1.59694	0.643334	-2.48015	
42.6	-0.753944	0.618886	-2.41768	
42.7	-0.502668	0.624596	-2.35581	
42.8	-0.0876391	0.654586	-2.29197	
42.9	0.033546	0.715546	-2.22359	
43	0.173582	0.778936	-2.14883	
43.1	0.0316849	0.817052	-2.069	
43.2	0.0941927	0.846088	-1.98576	
43.3	-0.0582016	0.850649	-1.90075	
43.4	-0.409905	0.845816	-1.81552	
43.5	0.0334326	0.816174	-1.73273	
43.6	0.152575	0.830247	-1.65051	
43.7	0.033003	0.840893	-1.56681	
43.8	0.101062	0.821083	-1.48373	
43.9	0.517262	0.809728	-1.40281	
44	-0.183147	0.770601	-1.32328	
44.1	-0.167761	0.703353	-1.24972	
44.2	-0.457967	0.618928	-1.18329	
44.3	-0.69979	0.532695	-1.12547	
44.4	-0.676111	0.422962	-1.07777	
44.5	-0.528008	0.325003	-1.04054	
44.6	-1.29585	0.226953	-1.01237	
44.7	-1.06252	0.0846999	-0.99727	
44.8	-1.14098	-0.00174735	-0.994432	
44.9	-1.14219	-0.00171852	-0.994664	
45	-1.13691	-0.0021727	-0.994959	
45.1	-0.638217	0.00202864	-0.99497	
45.2	-0.776696	0.00256431	-0.99464	
45.3	-0.948615	0.000182479	-0.994483	
45.4	-0.775197	0.00249674	-0.994322	
45.5	-0.385226	0.0053032	-0.993947	
45.6	-0.765571	0.00302421	-0.993452	
45.7	-1.01124	0.000330633	-0.993233	
45.8	-0.675773	0.00373467	-0.992972	
45.9	-0.791676	0.0023443	-0.992648	
46	-0.906426	0.00115459	-0.992507	
46.1	-0.786779	0.00144746	-0.992326	
46.2	-0.251933	0.00741022	-0.991871	
46.3	-0.806448	0.00216125	-0.99139	
46.4	-0.648943	0.00313115	-0.991178	
46.5	-0.862828	0.00150056	-0.99091	
46.6	-0.553818	0.00393039	-0.99068	
46.7	-0.336685	0.00632444	-0.990115	
46.8	-0.388664	0.00607941	-0.98942	
46.9	-0.252305	0.00710304	-0.988856	
47	-0.248771	0.00739044	-0.988117	
47.1	-0.264529	0.00644784	-0.987378	
47.2	-0.262317	0.00748843	-0.986603	
47.3	-0.331796	0.00675556	-0.985913	
47.4	-0.695822	0.00267295	-0.985485	
47.5	-0.734794	0.00319948	-0.985206	
47.6	-0.644034	0.00341399	-0.984868	
47.7	-0.714368	0.00324433	-0.984683	
47.8	-0.63332	0.00335846	-0.984351	
47.9	-0.71542	0.00254993	-0.984069	
48	-0.0401475	0.00823856	-0.983555	
48.1	-0.216645	0.00742297	-0.982661	
48.2	-0.12567	0.00858182	-0.981859	
48.3	0.0926058	0.00965054	-0.980955	
48.4	0.212266	0.0209826	-0.979479	
48.5	-0.381395	0.00768094	-0.977603	
48.6	-0.460141	0.00533195	-0.977053	
48.7	-0.102221	0.00818694	-0.976538	
48.8	-0.430395	0.00535988	-0.97582	
48.9	0.176078	0.0122735	-0.974983	
49	-0.459972	0.0120552	-0.973082	
49.1	-0.915721	0.000165725	-0.972696	
49.2	-0.563282	0.00383616	-0.972458	
49.3	0.365909	0.0126874	-0.971746	
49.4	0.34492	0.0326215	-0.969469	
49.5	0.512303	0.0660505	-0.9646	
49.6	0.606074	0.114455	-0.955645	
49.7	0.665695	0.168024	-0.941306	
49.8	0.647373	0.199748	-0.92286	
49.9	1.09493	0.259278	-0.900159	


==> FIGURE2_opn1.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.0026484	0.000125223	
0.2	-0.277383	-0.0186888	-0.000797973	
0.3	-0.10502	-0.0245464	-0.00318357	
0.4	-0.0161278	-0.0333425	-0.00604933	
0.5	-0.368075	-0.0429427	-0.00948435	
0.6	0.172361	-0.0492325	-0.0145276	
0.7	-0.141207	-0.0493091	-0.0190095	
0.8	0.224676	-0.0448353	-0.0240055	
0.9	-0.281051	-0.040623	-0.0280607	
1	-0.326539	-0.0597814	-0.033091	
1.1	-0.314693	-0.0926895	-0.0406903	
1.2	-0.179511	-0.0965094	-0.0503308	
1.3	0.195183	-0.0712754	-0.0588644	
1.4	0.744937	-0.0133464	-0.0635385	
1.5	0.698059	0.0750105	-0.0602857	
1.6	0.228741	0.122052	-0.0500061	
1.7	0.0169799	0.13091	-0.0370795	
1.8	-0.559961	0.0966901	-0.0252358	
1.9	-0.734329	0.043034	-0.0182471	
2	-0.545493	-0.0159722	-0.0169703	
2.1	-0.70978	-0.0613905	-0.0206544	
2.2	-0.318919	-0.0918158	-0.0285551	
2.3	-0.366238	-0.11735	-0.0391298	
2.4	-0.416538	-0.134604	-0.0517836	
2.5	-0.614555	-0.15762	-0.0662751	
2.6	-0.154502	-0.177013	-0.0833875	
2.7	0.295273	-0.131349	-0.0992541	
2.8	0.526427	-0.0603154	-0.109051	
2.9	0.148509	0.00147677	-0.111771	
3	0.041364	0.0279999	-0.109946	
3.1	0.544203	0.0720627	-0.105288	
3.2	0.770367	0.144177	-0.0944525	
3.3	0.518962	0.210203	-0.0763607	
3.4	0.524054	0.242771	-0.053438	
3.5	0.580544	0.285062	-0.0269652	
3.6	0.777549	0.330851	0.00371112	
3.7	1.15512	0.389097	0.0392204	
3.8	1.18992	0.448507	0.0811289	
3.9	1.28552	0.525995	0.129866	
4	0.994491	0.563225	0.184785	
4.1	1.01217	0.577287	0.241898	
4.2	0.252178	0.553664	0.29922	
4.3	0.0879314	0.485555	0.351174	
4.4	0.361122	0.414559	0.395915	
4.5	0.394173	0.357288	0.434417	
4.6	0.266897	0.318268	0.468228	
4.7	0.53179	0.294949	0.498752	
4.8	0.0604686	0.270089	0.527406	
4.9	-0.056205	0.187443	0.55021	
5	-0.154225	0.108035	0.564911	
5.1	-0.0989412	0.0284875	0.571801	
5.2	-0.209943	-0.0411945	0.571036	
5.3	-0.472088	-0.115566	0.563214	
5.4	-0.411551	-0.195902	0.547431	
5.5	-0.302506	-0.26026	0.524483	
5.6	0.160906	-0.291271	0.496511	
5.7	0.143321	-0.289961	0.467395	
5.8	-0.051559	-0.310329	0.437375	
5.9	-0.187037	-0.329786	0.405401	
6	0.2777	-0.333559	0.371875	
6.1	0.224836	-0.322128	0.339049	
6.2	0.588238	-0.276291	0.308821	
6.3	0.652362	-0.23234	0.283562	
6.4	0.736374	-0.176549	0.263002	
6.5	0.797365	-0.100836	0.249229	
6.6	1.28864	-0.0160391	0.243185	
6.7	1.69418	0.123721	0.248437	
6.8	1.57936	0.253524	0.267483	
6.9	1.45385	0.355	0.298126	
7	0.833624	0.390673	0.336177	
7.1	0.998373	0.415555	0.376445	
7.2	0.899082	0.428474	0.418584	
7.3	0.46382	0.407891	0.460789	
7.4	0.898642	0.400831	0.500928	
7.5	0.664705	0.400377	0.541244	
7.6	0.129603	0.34393	0.578901	
7.7	0.321196	0.285728	0.610212	
7.8	0.374449	0.236218	0.636302	
7.9	0.307506	0.196791	0.657949	
8	-0.0231356	0.123702	0.674448	
8.1	-0.0941271	0.0418446	0.682437	
8.2	-0.472976	-0.0516892	0.682008	
8.3	-0.622263	-0.157303	0.671303	
8.4	-0.212043	-0.242163	0.650922	
8.5	-0.225926	-0.311007	0.623244	
8.6	-0.170842	-0.346492	0.590333	
8.7	-0.820292	-0.422633	0.552333	
8.8	-0.482061	-0.492623	0.505933	
8.9	-0.268454	-0.513297	0.455281	
9	-0.325975	-0.525316	0.403448	
9.1	-1.01881	-0.576013	0.348641	
9.2	-0.986827	-0.648025	0.287044	
9.3	-1.03602	-0.709639	0.219073	
9.4	-1.21885	-0.751424	0.145961	
9.5	-1.60233	-0.834908	0.0666287	
9.6	-2.06935	-0.948665	-0.022363	
9.7	-2.12699	-1.05723	-0.123026	
9.8	-1.97719	-1.12558	-0.232284	
9.9	-1.97261	-1.18346	-0.347829	
10	-1.79338	-1.22024	-0.468449	
10.1	-1.64551	-1.22615	-0.590978	
10.2	-1.45497	-1.20533	-0.712682	
10.3	-1.57543	-1.16457	-0.830968	
10.4	-1.70509	-1.13708	-0.946035	
10.5	-1.69433	-1.0888	-1.05756	
10.6	-1.36729	-1.00194	-1.16274	
10.7	-1.79208	-0.904087	-1.25774	
10.8	-2.26844	-0.834521	-1.34446	
10.9	-2.2651	-0.766375	-1.42454	
11	-2.26703	-0.672966	-1.49675	
11.1	-2.40615	-0.591066	-1.56012	
11.2	-2.0549	-0.475798	-1.61386	
11.3	-1.52702	-0.327977	-1.6542	
11.4	-1.47793	-0.152565	-1.67809	
11.5	-1.63046	0.00374713	-1.68502	
11.6	-2.12368	0.118849	-1.67846	
11.7	-2.36681	0.184681	-1.66289	
11.8	-2.65864	0.220702	-1.64232	
11.9	-3.06545	0.187002	-1.62142	
12	-3.05889	0.162011	-1.60401	
12.1	-3.05791	0.120076	-1.59	
12.2	-3.14504	0.0735766	-1.58036	
12.3	-2.73197	0.0457448	-1.5748	
12.4	-2.52749	0.0538498	-1.57002	
12.5	-2.68035	0.0746234	-1.56352	
12.6	-2.73343	0.0532259	-1.5572	
12.7	-2.54875	0.0595492	-1.55174	
12.8	-2.74626	0.0579973	-1.54554	
12.9	-2.30111	0.0618521	-1.53983	
13	-2.4354	0.0819164	-1.53251	
13.1	-2.70542	0.0823747	-1.52416	
13.2	-3.17967	0.0434748	-1.51754	
13.3	-3.22545	-0.0180642	-1.51627	
13.4	-3.42972	-0.0912046	-1.52176	
13.5	-3.58081	-0.166966	-1.53501	
13.6	-3.24519	-0.215893	-1.55442	
13.7	-3.04069	-0.244055	-1.57766	
13.8	-3.14965	-0.256976	-1.60282	
13.9	-2.90807	-0.239526	-1.62791	
14	-2.7736	-0.194684	-1.64977	
14.1	-2.69849	-0.143935	-1.66658	
14.2	-2.78533	-0.0920759	-1.67808	
14.3	-3.33853	-0.0938713	-1.68701	
14.4	-3.69304	-0.134992	-1.69836	
14.5	-3.89254	-0.168992	-1.7135	
14.6	-4.04807	-0.247134	-1.73426	
14.7	-3.9293	-0.285714	-1.76122	
14.8	-4.52837	-0.345989	-1.79247	
14.9	-4.58983	-0.437191	-1.8318	
15	-4.82931	-0.513046	-1.87919	
15.1	-5.15085	-0.597094	-1.93461	
15.2	-4.83413	-0.646243	-1.99702	
15.3	-4.67125	-0.65603	-2.0625	
15.4	-4.55441	-0.628316	-2.12701	
15.5	-4.17446	-0.5676	-2.18732	
15.6	-4.1833	-0.466788	-2.23905	
15.7	-3.91682	-0.350887	-2.28014	
15.8	-3.90331	-0.224992	-2.30879	
15.9	-3.47132	-0.0885025	-2.32486	
16	-3.48007	0.0533093	-2.32627	
16.1	-4.12789	0.14358	-2.31579	
16.2	-4.12107	0.19682	-2.29865	
16.3	-3.70781	0.261316	-2.27595	
16.4	-4.19923	0.310186	-2.24673	
16.5	-4.83463	0.311587	-2.21502	
16.6	-4.67119	0.265361	-2.18655	
16.7	-5.05993	0.205945	-2.1628	
16.8	-5.40609	0.114396	-2.14681	
16.9	-5.18191	0.0172186	-2.14046	
17	-5.12688	-0.055762	-2.14258	
17.1	-5.47311	-0.123224	-2.15135	
17.2	-5.57159	-0.219762	-2.16852	
17.3	-5.75458	-0.289697	-2.19418	
17.4	-6.20797	-0.367595	-2.22661	
17.5	-6.17183	-0.479269	-2.26926	
17.6	-6.31281	-0.556088	-2.32104	
17.7	-6.27798	-0.614452	-2.37965	
17.8	-6.11888	-0.644744	-2.44283	
17.9	-6.29516	-0.649101	-2.50732	
18	-6.67476	-0.660679	-2.57258	
18.1	-6.94259	-0.705806	-2.64117	
18.2	-7.15408	-0.733154	-2.71322	
18.3	-7.41573	-0.755284	-2.78754	
18.4	-7.52505	-0.778752	-2.86457	
18.5	-7.33323	-0.767956	-2.94231	
18.6	-7.28196	-0.71965	-3.0168	
18.7	-7.2278	-0.666678	-3.08641	
18.8	-6.96896	-0.565823	-3.14829	
18.9	-6.76432	-0.449852	-3.19922	
19	-6.84925	-0.317231	-3.23755	
19.1	-6.55821	-0.187121	-3.263	
19.2	-6.17015	-0.0390443	-3.27441	
19.3	-5.71758	0.170799	-3.26792	
19.4	-5.85056	0.345568	-3.24153	
19.5	-6.01243	0.480638	-3.19986	
19.6	-6.30256	0.557337	-3.14766	
19.7	-6.00673	0.615022	-3.089	
19.8	-5.43257	0.711081	-3.02274	
19.9	-5.53526	0.785005	-2.94745	
20	-5.62802	0.815135	-2.86707	
20.1	-5.43142	0.823399	-2.78493	
20.2	-4.88667	0.827722	-2.70273	
20.3	-4.98495	0.862197	-2.61788	
20.4	-5.25396	0.844583	-2.53204	
20.5	-5.57221	0.771413	-2.45107	
20.6	-5.66802	0.662696	-2.37903	
20.7	-5.82596	0.527842	-2.31933	
20.8	-5.76155	0.39178	-2.27358	
20.9	-5.80347	0.254928	-2.24138	
21	-5.7857	0.123631	-2.22232	
21.1	-5.05973	0.0363224	-2.21507	
21.2	-4.86378	0.027542	-2.21199	
21.3	-4.81322	0.00634047	-2.21046	
21.4	-4.68384	0.0049658	-2.21006	
21.5	-4.78724	-0.0192355	-2.21065	
21.6	-4.46601	-0.00606848	-2.21197	
21.7	-4.16613	0.0229281	-2.2113	
21.8	-4.17082	0.0646793	-2.20657	
21.9	-3.48194	0.114485	-2.19815	
22	-3.75788	0.206963	-2.18166	
22.1	-3.80986	0.261378	-2.15799	
22.2	-3.24968	0.319202	-2.12917	
22.3	-2.77391	0.425792	-2.09211	
22.4	-2.93868	0.514695	-2.04472	
22.5	-2.71611	0.574525	-1.99012	
22.6	-2.96407	0.628977	-1.92952	
22.7	-3.41583	0.624473	-1.86655	
22.8	-3.33071	0.578938	-1.80636	
22.9	-3.36005	0.526694	-1.75098	
23	-4.41349	0.406688	-1.70348	
23.1	-4.27479	0.251336	-1.67067	
23.2	-3.99713	0.137	-1.65176	
23.3	-3.92965	0.024566	-1.64383	
23.4	-3.90918	-0.0676314	-1.64624	
23.5	-3.8141	-0.15409	-1.65748	
23.6	-4.05292	-0.228176	-1.67658	
23.7	-4.01948	-0.288261	-1.70246	
23.8	-4.20669	-0.358313	-1.73468	
23.9	-4.12128	-0.424693	-1.77411	
24	-4.17446	-0.458385	-1.81832	
24.1	-4.02194	-0.47635	-1.86536	
24.2	-4.57524	-0.503361	-1.91407	
24.3	-5.29549	-0.561215	-1.96698	
24.4	-5.78855	-0.665699	-2.02822	
24.5	-5.92812	-0.764795	-2.09989	
24.6	-5.50749	-0.812769	-2.17947	
24.7	-6.04924	-0.849576	-2.26241	
24.8	-6.20523	-0.89276	-2.34974	
24.9	-5.67619	-0.883827	-2.43925	
25	-5.76218	-0.808706	-2.52383	
25.1	-5.70508	-0.736606	-2.60118	
25.2	-5.65634	-0.628174	-2.66948	
25.3	-5.18184	-0.49313	-2.72601	
25.4	-5.07579	-0.352562	-2.76816	
25.5	-4.74778	-0.182879	-2.79503	
25.6	-4.473	0.00484753	-2.80381	
25.7	-4.27122	0.185323	-2.79447	
25.8	-3.98867	0.377055	-2.76631	
25.9	-4.01012	0.551431	-2.71944	
26	-4.53754	0.675368	-2.65736	
26.1	-4.51576	0.737486	-2.58646	
26.2	-4.71438	0.763685	-2.51096	
26.3	-4.79425	0.756866	-2.43472	
26.4	-4.28462	0.747119	-2.35968	
26.5	-4.37052	0.745216	-2.28488	
26.6	-4.60574	0.688247	-2.21295	
26.7	-3.9368	0.660716	-2.14586	
26.8	-4.28857	0.608584	-2.08193	
26.9	-4.33905	0.534868	-2.02468	
27	-4.07191	0.465157	-1.97487	
27.1	-4.17442	0.397228	-1.93191	
27.2	-4.72294	0.284334	-1.89731	
27.3	-4.73377	0.163373	-1.875	
27.4	-4.3358	0.060841	-1.86408	
27.5	-4.85645	-0.0477882	-1.86329	
27.6	-5.63829	-0.185148	-1.87462	
27.7	-5.67645	-0.355722	-1.90207	
27.8	-5.63348	-0.502595	-1.94538	
27.9	-5.64039	-0.605902	-2.00118	
28	-5.43284	-0.693299	-2.06662	
28.1	-5.1707	-0.710904	-2.13714	
28.2	-5.03406	-0.70707	-2.20849	
28.3	-4.65441	-0.642323	-2.27617	
28.4	-4.23996	-0.527281	-2.33508	
28.5	-4.70779	-0.420951	-2.38207	
28.6	-5.08314	-0.357325	-2.42078	
28.7	-5.12407	-0.299984	-2.45365	
28.8	-5.35247	-0.242818	-2.48048	
28.9	-5.4337	-0.215846	-2.5035	
29	-5.18236	-0.174303	-2.52329	
29.1	-4.88732	-0.0985339	-2.53743	
29.2	-5.1453	-0.0280063	-2.54343	
29.3	-4.81503	0.0293741	-2.54353	
29.4	-4.72311	0.111226	-2.53627	
29.5	-4.55376	0.198779	-2.52073	
29.6	-4.54053	0.265156	-2.49724	
29.7	-4.52622	0.326156	-2.4672	
29.8	-4.51913	0.380345	-2.43155	
29.9	-4.17312	0.430196	-2.39134	
30	-4.14828	0.487374	-2.34521	
30.1	-3.52955	0.543142	-2.29387	
30.2	-3.77966	0.604883	-2.2362	
30.3	-4.18882	0.593951	-2.17573	
30.4	-3.94249	0.567532	-2.11766	
30.5	-3.63838	0.577863	-2.06056	
30.6	-3.82877	0.56529	-2.0032	
30.7	-3.69357	0.535766	-1.94821	
30.8	-3.70396	0.497331	-1.89634	
30.9	-3.6144	0.449324	-1.84902	
31	-3.62837	0.39313	-1.80686	
31.1	-3.67128	0.330353	-1.77051	
31.2	-3.48892	0.256542	-1.74116	
31.3	-3.49081	0.202285	-1.71827	
31.4	-3.15756	0.158167	-1.70035	
31.5	-2.84241	0.14066	-1.68574	
31.6	-2.80119	0.140159	-1.6715	
31.7	-2.76022	0.142781	-1.65748	
31.8	-2.53273	0.163112	-1.64223	
31.9	-2.18031	0.197085	-1.62432	
32	-2.04687	0.255945	-1.60131	
32.1	-1.48038	0.321226	-1.57295	
32.2	-1.1152	0.434135	-1.53522	
32.3	-0.627685	0.552156	-1.48596	
32.4	-0.748565	0.659739	-1.42468	
32.5	-0.830426	0.739991	-1.35424	
32.6	-0.657379	0.786725	-1.27787	
32.7	-0.650799	0.82546	-1.19698	
32.8	-0.371724	0.828117	-1.1143	
32.9	-0.848937	0.826222	-1.03106	
33	-0.378771	0.789179	-0.950857	
33.1	-0.637117	0.757248	-0.873429	
33.2	-0.652183	0.706981	-0.800279	
33.3	-0.412371	0.685977	-0.730861	
33.4	-0.24043	0.662056	-0.663399	
33.5	-0.210942	0.646067	-0.598034	
33.6	-0.156742	0.61818	-0.534839	
33.7	-0.0252913	0.606685	-0.473635	
33.8	0.169196	0.599146	-0.413369	
33.9	-0.126043	0.577073	-0.354146	
34	-0.0554917	0.536618	-0.298716	
34.1	-0.108898	0.495568	-0.247145	
34.2	-0.718328	0.432281	-0.200162	
34.3	-1.45034	0.300579	-0.163061	
34.4	-1.38144	0.140054	-0.141354	
34.5	-1.7749	-0.0172087	-0.135047	
34.6	-1.67171	-0.174372	-0.144877	
34.7	-1.4175	-0.274128	-0.167766	
34.8	-1.68517	-0.385729	-0.200501	
34.9	-1.99317	-0.521435	-0.245786	
35	-2.40978	-0.652066	-0.304281	
35.1	-2.09292	-0.774795	-0.376106	
35.2	-2.12065	-0.866342	-0.45827	
35.3	-2.40296	-0.954891	-0.549287	
35.4	-2.33848	-1.03952	-0.649366	
35.5	-2.28308	-1.10076	-0.756606	
35.6	-2.06205	-1.12973	-0.868483	
35.7	-1.98761	-1.13366	-0.981864	
35.8	-2.30792	-1.1184	-1.09443	
35.9	-2.74541	-1.10928	-1.20576	
36	-3.26573	-1.12937	-1.31749	
36.1	-3.09976	-1.13095	-1.43102	
36.2	-3.15819	-1.08146	-1.54175	
36.3	-3.77824	-1.05005	-1.64815	
36.4	-3.64173	-1.01477	-1.75175	
36.5	-4.10827	-0.960808	-1.8504	
36.6	-4.16918	-0.922723	-1.94468	
36.7	-4.25579	-0.844701	-2.03305	
36.8	-4.4378	-0.773325	-2.11401	
36.9	-4.2434	-0.699906	-2.18798	
37	-4.44873	-0.608319	-2.25335	
37.1	-4.75623	-0.517906	-2.30934	
37.2	-4.28287	-0.420467	-2.35648	
37.3	-4.59654	-0.315043	-2.39297	
37.4	-4.48261	-0.227113	-2.42009	
37.5	-4.93505	-0.165751	-2.43917	
37.6	-5.09575	-0.132563	-2.45403	
37.7	-4.58984	-0.0722148	-2.46454	
37.8	-4.44918	0.0190918	-2.4673	
37.9	-4.18229	0.130376	-2.46004	
38	-3.59039	0.251518	-2.44136	
38.1	-3.58181	0.381983	-2.40958	
38.2	-3.10041	0.525697	-2.36419	
38.3	-2.90203	0.647243	-2.3056	
38.4	-3.13957	0.740686	-2.23567	
38.5	-2.95519	0.832583	-2.15676	
38.6	-3.03112	0.8741	-2.071	
38.7	-2.73599	0.912141	-1.98154	
38.8	-2.52383	0.942104	-1.8885	
38.9	-2.64113	0.944234	-1.79399	
39	-2.19836	0.916647	-1.70098	
39.1	-2.56557	0.881695	-1.61049	
39.2	-2.75763	0.805724	-1.52581	
39.3	-3.10257	0.677108	-1.45117	
39.4	-3.30183	0.517821	-1.39127	
39.5	-2.73065	0.376305	-1.34714	
39.6	-2.6843	0.262123	-1.31537	
39.7	-2.86335	0.172221	-1.29355	
39.8	-3.40724	0.0297847	-1.2831	
39.9	-3.6978	-0.121245	-1.28765	
40	-3.23083	-0.259101	-1.30744	
40.1	-3.33943	-0.356481	-1.33856	
40.2	-3.1395	-0.449328	-1.37919	
40.3	-3.32925	-0.495108	-1.42659	
40.4	-2.80066	-0.524819	-1.47846	
40.5	-2.28223	-0.481883	-1.52914	
40.6	-2.40824	-0.409483	-1.57362	
40.7	-2.3238	-0.322581	-1.61018	
40.8	-2.22524	-0.242531	-1.63856	
40.9	-2.22233	-0.154485	-1.65824	
41	-1.75132	-0.0376236	-1.66791	
41.1	-1.72473	0.0816108	-1.66571	
41.2	-1.20079	0.22709	-1.65052	
41.3	-0.784539	0.381095	-1.62027	
41.4	-0.767548	0.5334	-1.57417	
41.5	-0.328892	0.686046	-1.5131	
41.6	-0.420455	0.820179	-1.43745	
41.7	-0.604123	0.888362	-1.35179	
41.8	-1.07215	0.906811	-1.26156	
41.9	-1.11033	0.882989	-1.17173	
42	-1.46007	0.802979	-1.08714	
42.1	-1.13246	0.697855	-1.01209	
42.2	-0.76766	0.624813	-0.946333	
42.3	-0.968471	0.573861	-0.886274	
42.4	-1.15121	0.496183	-0.832689	
42.5	-1.59694	0.391645	-0.788019	
42.6	-0.753944	0.326539	-0.752827	
42.7	-0.502668	0.298242	-0.721967	
42.8	-0.0876391	0.300568	-0.692212	
42.9	0.033546	0.339865	-0.660373	
43	0.173582	0.387229	-0.624031	
43.1	0.0316849	0.414571	-0.583967	
43.2	0.0941927	0.437688	-0.541313	
43.3	-0.0582016	0.440777	-0.497243	
43.4	-0.409905	0.438512	-0.452903	
43.5	0.0334326	0.415069	-0.410559	
43.6	0.152575	0.438565	-0.368005	
43.7	0.033003	0.461463	-0.322875	
43.8	0.101062	0.456349	-0.277017	
43.9	0.517262	0.461759	-0.231734	
44	-0.183147	0.441113	-0.186085	
44.1	-0.167761	0.393719	-0.14448	
44.2	-0.457967	0.330205	-0.10796	
44.3	-0.69979	0.265637	-0.0779318	
44.4	-0.676111	0.178048	-0.0558135	
44.5	-0.528008	0.102454	-0.041949	
44.6	-1.29585	0.0267571	-0.0349098	
44.7	-1.06252	-0.0933672	-0.0387059	
44.8	-1.14098	-0.194124	-0.0531988	
44.9	-1.14219	-0.286419	-0.0773757	
45	-1.13691	-0.373835	-0.11044	
45.1	-0.638217	-0.417713	-0.150437	
45.2	-0.776696	-0.424276	-0.192436	
45.3	-0.948615	-0.445439	-0.235685	
45.4	-0.775197	-0.455491	-0.280961	
45.5	-0.385226	-0.439159	-0.325971	
45.6	-0.765571	-0.413387	-0.36837	
45.7	-1.01124	-0.413109	-0.409453	
45.8	-0.675773	-0.398948	-0.450421	
45.9	-0.791676	-0.380849	-0.489366	
46	-0.906426	-0.378248	-0.527277	
46.1	-0.786779	-0.367065	-0.564483	
46.2	-0.251933	-0.32182	-0.599404	
46.3	-0.806448	-0.285831	-0.629258	
46.4	-0.648943	-0.270379	-0.657144	
46.5	-0.862828	-0.250928	-0.683063	
46.6	-0.553818	-0.230818	-0.707305	
46.7	-0.336685	-0.178182	-0.727932	
46.8	-0.388664	-0.118829	-0.742622	
46.9	-0.252305	-0.0752968	-0.752372	
47	-0.248771	-0.0189898	-0.757062	
47.1	-0.264529	0.0307552	-0.756094	
47.2	-0.262317	0.0812284	-0.750555	
47.3	-0.331796	0.116339	-0.740664	
47.4	-0.695822	0.118799	-0.728645	
47.5	-0.734794	0.109943	-0.717378	
47.6	-0.644034	0.106182	-0.706657	
47.7	-0.714368	0.0868733	-0.697111	
47.8	-0.63332	0.0828775	-0.688646	
47.9	-0.71542	0.0726724	-0.680685	
48	-0.0401475	0.091434	-0.673041	
48.1	-0.216645	0.137645	-0.661251	
48.2	-0.12567	0.1714	-0.645803	
48.3	0.0926058	0.210269	-0.626792	
48.4	0.212266	0.262824	-0.603125	
48.5	-0.381395	0.283807	-0.575243	
48.6	-0.460141	0.268027	-0.547586	
48.7	-0.102221	0.252687	-0.521953	
48.8	-0.430395	0.250451	-0.496412	
48.9	0.176078	0.264498	-0.471121	
49	-0.459972	0.286256	-0.442847	
49.1	-0.915721	0.233131	-0.416366	
49.2	-0.563282	0.183172	-0.395805	
49.3	0.365909	0.185426	-0.378077	
49.4	0.34492	0.226736	-0.357413	
49.5	0.512303	0.277658	-0.332217	
49.6	0.606074	0.339878	-0.301374	
49.7	0.665695	0.403803	-0.263942	
49.8	0.647373	0.442653	-0.221533	
49.9	1.09493	0.506322	-0.174308	


==> FIGURE2_opn3.txt <==
0	0.10389	0.00010389	1.0389e-07	
0.1	-0.130276	-0.0026484	0.000125223	
0.2	-0.277383	-0.0186888	-0.000797973	
0.3	-0.10502	-0.0245464	-0.00318357	
0.4	-0.0161278	-0.0333425	-0.00604933	
0.5	-0.368075	-0.0429427	-0.00948435	
0.6	0.172361	-0.0492325	-0.0145276	
0.7	-0.141207	-0.0493091	-0.0190095	
0.8	0.224676	-0.0448353	-0.0240055	
0.9	-0.281051	-0.040623	-0.0280607	
1	-0.326539	-0.0597814	-0.033091	
1.1	-0.314693	-0.0926895	-0.0406903	
1.2	-0.179511	-0.0965094	-0.0503308	
1.3	0.195183	-0.0712754	-0.0588644	
1.4	0.744937	-0.0133464	-0.0635385	
1.5	0.698059	0.0750105	-0.0602857	
1.6	0.228741	0.122052	-0.0500061	
1.7	0.0169799	0.13091	-0.0370795	
1.8	-0.559961	0.0966901	-0.0252358	
1.9	-0.734329	0.043034	-0.0182471	
2	-0.545493	-0.0159722	-0.0169703	
2.1	-0.70978	-0.0613905	-0.0206544	
2.2	-0.318919	-0.0918158	-0.0285551	
2.3	-0.366238	-0.11735	-0.0391298	
2.4	-0.416538	-0.134604	-0.0517836	
2.5	-0.614555	-0.15762	-0.0662751	
2.6	-0.154502	-0.177013	-0.0833875	
2.7	0.295273	-0.131349	-0.0992541	
2.8	0.526427	-0.0603154	-0.109051	
2.9	0.148509	0.00147677	-0.111771	
3	0.041364	0.0279999	-0.109946	
3.1	0.544203	0.0720627	-0.105288	
3.2	0.770367	0.144177	-0.0944525	
3.3	0.518962	0.210203	-0.0763607	
3.4	0.524054	0.242771	-0.053438	
3.5	0.580544	0.285062	-0.0269652	
3.6	0.777549	0.330851	0.00371112	
3.7	1.15512	0.389097	0.0392204	
3.8	1.18992	0.448507	0.0811289	
3.9	1.28552	0.525995	0.129866	
4	0.994491	0.563225	0.184785	
4.1	1.01217	0.577287	0.241898	
4.2	0.252178	0.553664	0.29922	
4.3	0.0879314	0.485555	0.351174	
4.4	0.361122	0.414559	0.395915	
4.5	0.394173	0.357288	0.434417	
4.6	0.266897	0.318268	0.468228	
4.7	0.53179	0.294949	0.498752	
4.8	0.0604686	0.270089	0.527406	
4.9	-0.056205	0.187443	0.55021	
5	-0.154225	0.108035	0.564911	
5.1	-0.0989412	0.0284875	0.571801	
5.2	-0.209943	-0.0411945	0.571036	
5.3	-0.472088	-0.115566	0.563214	
5.4	-0.411551	-0.195902	0.547431	
5.5	-0.302506	-0.26026	0.524483	
5.6	0.160906	-0.291271	0.496511	
5.7	0.143321	-0.289961	0.467395	
5.8	-0.051559	-0.310329	0.437375	
5.9	-0.187037	-0.329786	0.405401	
6	0.2777	-0.333559	0.371875	
6.1	0.224836	-0.322128	0.339049	
6.2	0.588238	-0.276291	0.308821	
6.3	0.652362	-0.23234	0.283562	
6.4	0.736374	-0.176549	0.263002	
6.5	0.797365	-0.100836	0.249229	
6.6	1.28864	-0.0160391	0.243185	
6.7	1.69418	0.123721	0.248437	
6.8	1.57936	0.253524	0.267483	
6.9	1.45385	0.355	0.298126	
7	0.833624	0.390673	0.336177	
7.1	0.998373	0.415555	0.376445	
7.2	0.899082	0.428474	0.418584	
7.3	0.46382	0.407891	0.460789	
7.4	0.898642	0.400831	0.500928	
7.5	0.664705	0.400377	0.541244	
7.6	0.129603	0.34393	0.578901	
7.7	0.321196	0.285728	0.610212	
7.8	0.374449	0.236218	0.636302	
7.9	0.307506	0.196791	0.657949	
8	-0.0231356	0.123702	0.674448	
8.1	-0.0941271	0.0418446	0.682437	
8.2	-0.472976	-0.0516892	0.682008	
8.3	-0.622263	-0.157303	0.671303	
8.4	-0.212043	-0.242163	0.650922	
8.5	-0.225926	-0.311007	0.623244	
8.6	-0.170842	-0.346492	0.590333	
8.7	-0.820292	-0.422633	0.552333	
8.8	-0.482061	-0.492623	0.505933	
8.9	-0.268454	-0.513297	0.455281	
9	-0.325975	-0.525316	0.403448	
9.1	-1.01881	-0.576013	0.348641	
9.2	-0.986827	-0.648025	0.287044	
9.3	-1.03602	-0.709639	0.219073	
9.4	-1.21885	-0.751424	0.145961	
9.5	-1.60233	-0.834908	0.0666287	
9.6	-2.06935	-0.948665	-0.022363	
9.7	-2.12699	-1.05723	-0.123026	
9.8	-1.97719	-1.12558	-0.232284	
9.9	-1.97261	-1.18346	-0.347829	
10	-1.79338	-1.22024	-0.468449	
10.1	-1.64551	-1.22615	-0.590978	
10.2	-1.45497	-1.20533	-0.712682	
10.3	-1.57543	-1.16457	-0.830968	
10.4	-1.70509	-1.13708	-0.946035	
10.5	-1.69433	-0.949442	-1.05505	
10.6	-1.36729	-0.0446531	-1.10866	
10.7	-1.79208	0.805868	-1.06535	
10.8	-2.26844	0.854898	-0.975599	
10.9	-2.2651	0.646059	-0.900689	
11	-2.26703	0.460891	-0.845734	
11.1	-2.40615	0.267085	-0.809684	
11.2	-2.0549	0.113535	-0.791262	
11.3	-1.52702	0.00353849	-0.785795	
11.4	-1.47793	-0.0636182	-0.78893	
11.5	-1.63046	-0.130516	-0.798414	
11.6	-2.12368	-0.216061	-0.815607	
11.7	-2.36681	-0.326393	-0.842633	
11.8	-2.65864	-0.441417	-0.881004	
11.9	-3.06545	-0.601418	-0.932899	
12	-3.05889	-0.729569	-0.99973	
12.1	-3.05791	-0.513726	-1.06748	
12.2	-3.14504	0.131214	-1.08747	
12.3	-2.73197	0.614442	-1.04643	
12.4	-2.52749	0.563379	-0.983382	
12.5	-2.68035	0.369749	-0.936914	
12.6	-2.73343	0.152849	-0.911118	
12.7	-2.54875	-0.0175944	-0.904777	
12.8	-2.74626	-0.177231	-0.914425	
12.9	-2.30111	-0.313045	-0.93945	
13	-2.4354	-0.414571	-0.975901	
13.1	-2.70542	-0.469734	-1.02184	
13.2	-3.17967	-0.199223	-1.05762	
13.3	-3.22545	0.198415	-1.05701	
13.4	-3.42972	0.367107	-1.02575	
13.5	-3.58081	0.189372	-0.995988	
13.6	-3.24519	-0.0498523	-0.989478	
13.7	-3.04069	-0.250614	-1.00516	
13.8	-3.14965	-0.249106	-1.03252	
13.9	-2.90807	-0.00808928	-1.04649	
14	-2.7736	0.237757	-1.03374	
14.1	-2.69849	0.254083	-1.00672	
14.2	-2.78533	0.0844406	-0.989353	
14.3	-3.33853	-0.13019	-0.991542	
14.4	-3.69304	-0.32621	-1.01577	
14.5	-3.89254	-0.236551	-1.04625	
14.6	-4.04807	0.00738032	-1.05821	
14.7	-3.9293	0.243224	-1.04439	
14.8	-4.52837	0.212065	-1.01899	
14.9	-4.58983	-0.045337	-1.01019	
15	-4.82931	-0.24474	-1.02595	
15.1	-5.15085	-0.237355	-1.05193	
15.2	-4.83413	-0.0138532	-1.06537	
15.3	-4.67125	0.215003	-1.05424	
15.4	-4.55441	0.248934	-1.02901	
15.5	-4.17446	0.0773278	-1.01192	
15.6	-4.1833	-0.118917	-1.0145	
15.7	-3.91682	-0.180718	-1.03125	
15.8	-3.90331	-0.0668814	-1.04457	
15.9	-3.47132	0.111068	-1.0425	
16	-3.48007	0.188763	-1.02581	
16.1	-4.12789	0.0587164	-1.01192	
16.2	-4.12107	-0.133437	-1.01628	
16.3	-3.70781	-0.169454	-1.03328	
16.4	-4.19923	-0.0547955	-1.04481	
16.5	-4.83463	0.0642406	-1.04352	
16.6	-4.67119	0.0819275	-1.03594	
16.7	-5.05993	0.0177754	-1.03035	
16.8	-5.40609	-0.0839061	-1.03406	
16.9	-5.18191	-0.111022	-1.04489	
17	-5.12688	-0.0234756	-1.05221	
17.1	-5.47311	0.0732483	-1.04903	
17.2	-5.57159	0.0610658	-1.04154	
17.3	-5.75458	0.00523621	-1.03802	
17.4	-6.20797	-0.071782	-1.04108	
17.5	-6.17183	-0.1246	-1.05195	
17.6	-6.31281	-0.0538825	-1.06137	
17.7	-6.27798	0.0520603	-1.06116	
17.8	-6.11888	0.105707	-1.05247	
17.9	-6.29516	0.0632219	-1.04288	
18	-6.67476	-0.0565713	-1.04224	
18.1	-6.94259	-0.161822	-1.05437	
18.2	-7.15408	-0.119946	-1.0696	
18.3	-7.41573	0.00671568	-1.07525	
18.4	-7.52505	0.0931881	-1.06978	
18.5	-7.33323	0.099072	-1.0595	
18.6	-7.28196	0.031861	-1.05243	
18.7	-7.2278	-0.0660806	-1.05466	
18.8	-6.96896	-0.0654974	-1.06211	
18.9	-6.76432	0.00167688	-1.0657	
19	-6.84925	0.0746992	-1.06148	
19.1	-6.55821	0.0772946	-1.05355	
19.2	-6.17015	0.0350579	-1.04777	
19.3	-5.71758	0.0325996	-1.0445	
19.4	-5.85056	-0.00720472	-1.04287	
19.5	-6.01243	-0.0493016	-1.04594	
19.6	-6.30256	-0.0713844	-1.05249	
19.7	-6.00673	-0.0244031	-1.05787	
19.8	-5.43257	0.0941095	-1.05426	
19.9	-5.53526	0.124632	-1.04203	
20	-5.62802	0.0285046	-1.03365	
20.1	-5.43142	-0.0806052	-1.03666	
20.2	-4.88667	-0.0886474	-1.04656	
20.3	-4.98495	0.0304066	-1.04946	
20.4	-5.25396	0.0890623	-1.04249	
20.5	-5.57221	0.0336742	-1.0358	
20.6	-5.66802	-0.0649976	-1.03731	
20.7	-5.82596	-0.114163	-1.04696	
20.8	-5.76155	-0.0569908	-1.05641	
20.9	-5.80347	0.0436265	-1.05704	
21	-5.7857	0.0950681	-1.04909	
21.1	-5.05973	0.0889843	-1.03976	
21.2	-4.86378	0.06865	-1.03129	
21.3	-4.81322	-0.020331	-1.02893	
21.4	-4.68384	-0.0659449	-1.03391	
21.5	-4.78724	-0.0686708	-1.04109	
21.6	-4.46601	0.0185371	-1.04378	
21.7	-4.16613	0.0964527	-1.03762	
21.8	-4.17082	0.0951552	-1.02683	
21.9	-3.48194	0.0227394	-1.02118	
22	-3.75788	-0.0178943	-1.0207	
22.1	-3.80986	-0.0602936	-1.0249	
22.2	-3.24968	-0.0309109	-1.03024	
22.3	-2.77391	0.0800094	-1.02787	
22.4	-2.93868	0.114765	-1.01702	
22.5	-2.71611	0.0394686	-1.00878	
22.6	-2.96407	-0.0496294	-1.00924	
22.7	-3.41583	-0.11841	-1.01837	
22.8	-3.33071	-0.0963251	-1.03016	
22.9	-3.36005	0.0135517	-1.0345	
23	-4.41349	0.0481528	-1.0301	
23.1	-4.27479	0.00333891	-1.02731	
23.2	-3.99713	-0.0100503	-1.02815	
23.3	-3.92965	-0.0160923	-1.02961	
23.4	-3.90918	0.00207056	-1.03048	
23.5	-3.8141	0.0129046	-1.02966	
23.6	-4.05292	0.0104509	-1.02821	
23.7	-4.01948	-0.0014829	-1.02764	
23.8	-4.20669	-0.032827	-1.02925	
23.9	-4.12128	-0.0443824	-1.03359	
24	-4.17446	-0.00348509	-1.03603	
24.1	-4.02194	0.0363266	-1.03436	
24.2	-4.57524	0.0183941	-1.03092	
24.3	-5.29549	-0.0584107	-1.03263	
24.4	-5.78855	-0.137959	-1.04304	
24.5	-5.92812	-0.110404	-1.0564	
24.6	-5.50749	0.0303956	-1.06106	
24.7	-6.04924	0.116721	-1.0524	
24.8	-6.20523	0.0606044	-1.04271	
24.9	-5.67619	-0.0226712	-1.04129	
25	-5.76218	-0.04094	-1.04462	
25.1	-5.70508	-0.0383181	-1.04893	
25.2	-5.65634	0.0169813	-1.05006	
25.3	-5.18184	0.0704251	-1.04576	
25.4	-5.07579	0.0618714	-1.03847	
25.5	-4.74778	0.0277961	-1.03391	
25.6	-4.473	-0.00139785	-1.03262	
25.7	-4.27122	-0.0152859	-1.03404	
25.8	-3.98867	0.0173498	-1.0342	
25.9	-4.01012	0.0419697	-1.0308	
26	-4.53754	0.00987946	-1.02755	
26.1	-4.51576	-0.0559032	-1.03016	
26.2	-4.71438	-0.0744481	-1.03708	
26.3	-4.79425	-0.0339395	-1.04292	
26.4	-4.28462	0.0491565	-1.04233	
26.5	-4.37052	0.106364	-1.03374	
26.6	-4.60574	0.0343777	-1.02599	
26.7	-3.9368	-0.022292	-1.02595	
26.8	-4.28857	-0.0609128	-1.03014	
26.9	-4.33905	-0.0513472	-1.03622	
27	-4.07191	0.0139432	-1.03843	
27.1	-4.17442	0.0694607	-1.03398	
27.2	-4.72294	0.0223733	-1.02837	
27.3	-4.73377	-0.0514983	-1.03004	
27.4	-4.3358	-0.0624858	-1.03649	
27.5	-4.85645	-0.029651	-1.04117	
27.6	-5.63829	-0.0111912	-1.04279	
27.7	-5.67645	-0.0300044	-1.0452	
27.8	-5.63348	-0.0217588	-1.04811	
27.9	-5.64039	0.018602	-1.04833	
28	-5.43284	0.0302553	-1.04587	
28.1	-5.1707	0.0508395	-1.04153	
28.2	-5.03406	0.0255449	-1.0377	
28.3	-4.65441	0.0168537	-1.03553	
28.4	-4.23996	0.0289483	-1.03349	
28.5	-4.70779	0.00330435	-1.03133	
28.6	-5.08314	-0.062968	-1.03445	
28.7	-5.12407	-0.0769571	-1.04212	
28.8	-5.35247	-0.025718	-1.04732	
28.9	-5.4337	0.0154711	-1.04789	
29	-5.18236	0.0500674	-1.04459	
29.1	-4.88732	0.0688402	-1.03868	
29.2	-5.1453	0.0257279	-1.0333	
29.3	-4.81503	-0.042229	-1.03458	
29.4	-4.72311	-0.0397226	-1.03894	
29.5	-4.55376	0.0118637	-1.04051	
29.6	-4.54053	0.0415485	-1.03739	
29.7	-4.52622	0.0369011	-1.03275	
29.8	-4.51913	0.00515282	-1.03031	
29.9	-4.17312	-0.0168687	-1.03152	
30	-4.14828	0.000463253	-1.03233	
30.1	-3.52955	0.0321816	-1.03093	
30.2	-3.77966	0.0566411	-1.02598	
30.3	-4.18882	-0.0152185	-1.0234	
30.4	-3.94249	-0.0674935	-1.02812	
30.5	-3.63838	-0.0102734	-1.03265	
30.6	-3.82877	0.0468681	-1.03048	
30.7	-3.69357	0.0557734	-1.02503	
30.8	-3.70396	0.0175382	-1.02093	
30.9	-3.6144	-0.0320703	-1.02188	
31	-3.62837	-0.0483855	-1.02629	
31.1	-3.67128	-0.0218633	-1.0299	
31.2	-3.48892	0.0139804	-1.03025	
31.3	-3.49081	0.0511552	-1.02667	
31.4	-3.15756	0.0491109	-1.02129	
31.5	-2.84241	0.0283875	-1.01747	
31.6	-2.80119	0.00170599	-1.01568	
31.7	-2.76022	-0.0180059	-1.01678	
31.8	-2.53273	0.000183387	-1.01785	
31.9	-2.18031	0.0347978	-1.01609	
32	-2.04687	0.0636463	-1.01042	
32.1	-1.48038	0.0517696	-1.00485	
32.2	-1.1152	0.0528716	-0.999456	
32.3	-0.627685	0.0608209	-0.994092	
32.4	-0.748565	0.0840216	-0.98643	
32.5	-0.830426	0.105978	-0.976717	
32.6	-0.657379	0.120026	-0.96561	
32.7	-0.650799	0.150501	-0.952002	
32.8	-0.371724	0.167732	-0.936266	
32.9	-0.848937	0.201087	-0.917446	
33	-0.378771	0.214552	-0.897261	
33.1	-0.637117	0.234895	-0.874658	
33.2	-0.652183	0.236896	-0.851102	
33.3	-0.412371	0.267654	-0.826073	
33.4	-0.24043	0.294547	-0.797868	
33.5	-0.210942	0.328031	-0.766742	
33.6	-0.156742	0.347932	-0.732922	
33.7	-0.0252913	0.382244	-0.696412	
33.8	0.169196	0.418288	-0.65637	
33.9	-0.126043	0.437368	-0.613133	
34	-0.0554917	0.435478	-0.569704	
34.1	-0.108898	0.430283	-0.526414	
34.2	-0.718328	0.400058	-0.484266	
34.3	-1.45034	0.298576	-0.448837	
34.4	-1.38144	0.165414	-0.425925	
34.5	-1.7749	0.032668	-0.41582	
34.6	-1.67171	-0.102788	-0.419543	
34.7	-1.4175	-0.183584	-0.434294	
34.8	-1.68517	-0.278891	-0.45713	
34.9	-1.99317	-0.400871	-0.491016	
35	-2.40978	-0.52023	-0.536866	
35.1	-2.09292	-0.634014	-0.595036	
35.2	-2.12065	-0.718807	-0.662764	
35.3	-2.40296	-0.802649	-0.738774	
35.4	-2.33848	-0.88447	-0.823471	
35.5	-2.28308	-0.944636	-0.915138	
35.6	-2.06205	-0.968023	-1.01139	
35.7	-1.98761	-0.454844	-1.08858	
35.8	-2.30792	0.410925	-1.08942	
35.9	-2.74541	0.797995	-1.02239	
36	-3.26573	0.550202	-0.953431	
36.1	-3.09976	0.275118	-0.912726	
36.2	-3.15819	0.042335	-0.897049	
36.3	-3.77824	-0.212955	-0.905531	
36.4	-3.64173	-0.465015	-0.939937	
36.5	-4.10827	-0.695547	-0.998024	
36.6	-4.16918	-0.606892	-1.06901	
36.7	-4.25579	0.0231237	-1.09988	
36.8	-4.4378	0.552201	-1.0676	
36.9	-4.2434	0.53252	-1.00856	
37	-4.44873	0.163586	-0.973805	
37.1	-4.75623	-0.188454	-0.975185	
37.2	-4.28287	-0.493545	-1.01042	
37.3	-4.59654	-0.426289	-1.06037	
37.4	-4.48261	-0.00362229	-1.08333	
37.5	-4.93505	0.358881	-1.06279	
37.6	-5.09575	0.344644	-1.02429	
37.7	-4.58984	0.051005	-1.00344	
37.8	-4.44918	-0.22796	-1.01376	
37.9	-4.18229	-0.251587	-1.04044	
38	-3.59039	-0.0261773	-1.056	
38.1	-3.58181	0.227974	-1.04476	
38.2	-3.10041	0.289532	-1.0167	
38.3	-2.90203	0.10318	-0.996168	
38.4	-3.13957	-0.115157	-0.996829	
38.5	-2.95519	-0.228271	-1.01567	
38.6	-3.03112	-0.148598	-1.03599	
38.7	-2.73599	0.0765479	-1.03973	
38.8	-2.52383	0.231084	-1.02263	
38.9	-2.64113	0.16804	-1.00095	
39	-2.19836	0.000884182	-0.99293	
39.1	-2.56557	-0.134474	-0.999403	
39.2	-2.75763	-0.19882	-1.0175	
39.3	-3.10257	-0.116013	-1.03405	
39.4	-3.30183	0.0384749	-1.03783	
39.5	-2.73065	0.160182	-1.02735	
39.6	-2.6843	0.152114	-1.01037	
39.7	-2.86335	0.0279135	-1.00052	
39.8	-3.40724	-0.159766	-1.00743	
39.9	-3.6978	-0.209402	-1.02742	
40	-3.23083	-0.0721046	-1.04322	
40.1	-3.33943	0.135668	-1.03959	
40.2	-3.1395	0.192099	-1.02171	
40.3	-3.32925	0.0958022	-1.00611	
40.4	-2.80066	-0.075265	-1.00601	
40.5	-2.28223	-0.112835	-1.01666	
40.6	-2.40824	-0.029743	-1.02423	
40.7	-2.3238	0.079769	-1.02131	
40.8	-2.22524	0.101992	-1.01151	
40.9	-2.22233	0.0397683	-1.00374	
41	-1.75132	-0.0234021	-1.00315	
41.1	-1.72473	-0.0479314	-1.00728	
41.2	-1.20079	0.00889364	-1.00986	
41.3	-0.784539	0.0805434	-1.00535	
41.4	-0.767548	0.105358	-0.995469	
41.5	-0.328892	0.142193	-0.983295	
41.6	-0.420455	0.189756	-0.966651	
41.7	-0.604123	0.201071	-0.947147	
41.8	-1.07215	0.191414	-0.927296	
41.9	-1.11033	0.166162	-0.909292	
42	-1.46007	0.108357	-0.895448	
42.1	-1.13246	0.0451544	-0.887884	
42.2	-0.76766	0.0252689	-0.884733	
42.3	-0.968471	0.0283183	-0.881903	
42.4	-1.15121	0.00469086	-0.880141	
42.5	-1.59694	-0.0462674	-0.881909	
42.6	-0.753944	-0.0587294	-0.88784	
42.7	-0.502668	-0.0357291	-0.892904	
42.8	-0.0876391	0.0161873	-0.894026	
42.9	0.033546	0.103058	-0.888205	
43	0.173582	0.195719	-0.873236	
43.1	0.0316849	0.265868	-0.85014	
43.2	0.0941927	0.32913	-0.820306	
43.3	-0.0582016	0.369576	-0.785182	
43.4	-0.409905	0.401788	-0.746196	
43.5	0.0334326	0.409888	-0.705907	
43.6	0.152575	0.461974	-0.662402	
43.7	0.033003	0.510517	-0.613612	
43.8	0.101062	0.52814	-0.561676	
43.9	0.517262	0.55344	-0.508187	
44	-0.183147	0.549917	-0.452482	
44.1	-0.167761	0.516981	-0.399245	
44.2	-0.457967	0.465376	-0.349777	
44.3	-0.69979	0.410298	-0.305732	
44.4	-0.676111	0.329918	-0.268766	
44.5	-0.528008	0.259403	-0.239441	
44.6	-1.29585	0.186808	-0.216534	
44.7	-1.06252	0.0679678	-0.204246	
44.8	-1.14098	-0.0331619	-0.202611	
44.9	-1.14219	-0.127325	-0.210774	
45	-1.13691	-0.217945	-0.22808	
45.1	-0.638217	-0.266206	-0.2527	
45.2	-0.776696	-0.278175	-0.279813	
45.3	-0.948615	-0.305619	-0.308763	
45.4	-0.775197	-0.322684	-0.340406	
45.5	-0.385226	-0.313961	-0.372515	
45.6	-0.765571	-0.296265	-0.402799	
45.7	-1.01124	-0.304407	-0.432592	
45.8	-0.675773	-0.2989	-0.463126	
45.9	-0.791676	-0.289582	-0.492508	
46	-0.906426	-0.295793	-0.521738	
46.1	-0.786779	-0.29337	-0.551141	
46.2	-0.251933	-0.25675	-0.57913	
46.3	-0.806448	-0.229184	-0.602904	
46.4	-0.648943	-0.221893	-0.62554	
46.5	-0.862828	-0.210286	-0.64701	
46.6	-0.553818	-0.197661	-0.667569	
46.7	-0.336685	-0.152112	-0.685241	
46.8	-0.388664	-0.0994197	-0.697664	
46.9	-0.252305	-0.0620983	-0.705791	
47	-0.248771	-0.0115366	-0.709455	
47.1	-0.264529	0.0329393	-0.708011	
47.2	-0.262317	0.0786243	-0.7025	
47.3	-0.331796	0.109427	-0.693091	
47.4	-0.695822	0.108056	-0.681961	
47.5	-0.734794	0.0958349	-0.671941	
47.6	-0.644034	0.0891634	-0.662782	
47.7	-0.714368	0.0673837	-0.655067	
47.8	-0.63332	0.0613375	-0.648658	
47.9	-0.71542	0.0494819	-0.642936	
48	-0.0401475	0.0669709	-0.637679	
48.1	-0.216645	0.112264	-0.628385	
48.2	-0.12567	0.145429	-0.615507	
48.3	0.0926058	0.18401	-0.59911	
48.4	0.212266	0.236556	-0.578073	
48.5	-0.381395	0.257781	-0.552807	
48.6	-0.460141	0.242466	-0.52773	
48.7	-0.102221	0.227791	-0.504622	
48.8	-0.430395	0.226393	-0.48153	
48.9	0.176078	0.241428	-0.458595	
49	-0.459972	0.264298	-0.432573	
49.1	-0.915721	0.212388	-0.408228	
49.2	-0.563282	0.163727	-0.389676	
49.3	0.365909	0.16734	-0.373824	
49.4	0.34492	0.210051	-0.354898	
49.5	0.512303	0.2624	-0.331299	
49.6	0.606074	0.326056	-0.301909	
49.7	0.665695	0.391412	-0.265787	
49.8	0.647373	0.431674	-0.224545	
49.9	1.09493	0.496725	-0.178348	

